The Abstract Structure of Quantum Algorithms

Quantum information brings together theories of physics and computer science. This synthesis challenges the basic intuitions of both fields. In this thesis, we show that adopting a unified and general language for process theories advances foundations and practical applications of quantum information. Our first set of results analyze quantum algorithms with a process theoretic structure. We contribute new constructions of the Fourier transform and Pontryagin duality in dagger symmetric monoidal categories. We then use this setting to study generalized unitary oracles and give a new quantum blackbox algorithm for the identification of group homomorphisms, solving the GROUPHOMID problem. In the remaining section, we construct a novel model of quantum blackbox algorithms in non-deterministic classical computation. Our second set of results concerns quantum foundations. We complete work begun by Coecke et al., definitively connecting the Mermin non-locality of a process theory with a simple algebraic condition on that theory's phase groups. This result allows us to offer new experimental tests for Mermin non-locality and new protocols for quantum secret sharing. In our final chapter, we exploit the shared process theoretic structure of quantum information and distributional compositional linguistics. We propose a quantum algorithm adapted from Weibe et al. to classify sentences by meaning. The clarity of the process theoretic setting allows us to recover a speedup that is lost in the naive application of the algorithm. The main mathematical tools used in this thesis are group theory (esp. Fourier theory on finite groups), monoidal category theory, and categorical algebra.

==> tikz/0_outline.tikz <==
\begin{pic}[scale=1.2,xscale=1.3]
\node (qinf) [draw, align=left, inner sep = -20pt] at (0,0) {\\[2em] Quantum Information \\ \small \hspace{20pt}$\cat{FHilb} $ \\[1.4em]};
\node at (3.2,-0.2) {\small represented by};
\node (qc) [draw, align=left, inner sep = 10pt] at (6.2,0) {Quantum Circuits};
\draw[->, line width=2pt] (qinf) to (qc);


\node (abs) [draw, align=left, inner sep = -30pt] at (0,3.5) {\\[3em]Process Theories~~~~~~~~ \\ \small \hspace{20pt}$\dagger$-SMC \\ \small \hspace{30pt}$\dagger$-compact categories \\[2.4em]};
\node at (3.2,3.3) {\small represented by};
\node at (0.8,1.5) {\small generalize to};
\node (cd) [draw, align=left, inner sep = 10pt] at (6.2,3.5) {Categorical Diagrams};
\draw[->,line width=2pt] (qinf) to (abs);
\draw[->,line width=2pt] (abs) to (cd);

\draw[densely dotted, blue, ->, line width=2pt] (qc) to (cd);
\end{pic}


==> tikz/1_mon_hom.tikz <==
\begin{pic}[xscale=1.2*\tikzxscale, yscale=1.5*\tikzyscale]
    \node [style=morphism] (0) at (0, 1) {$f$};
    \node [style=whitedot] (1) at (0, -0) {};
    \node (2) at (1, -1) {};
    \node (3) at (-1, -1) {};
    \node (4) at (0, 2) {};

    \draw [bend left=45, looseness=1.00] (3.center) to (1);
    \draw [bend left=45, looseness=1.00] (1) to (2.center);
    \draw (1) to (0.south);
    \draw (0.north) to (4.center);
\end{pic}
\; = \;
\begin{pic}[xscale=1.2*\tikzxscale, yscale=1.5*\tikzyscale]
                \node [style=blackdot] (0) at (0, 1) {};
                \node [style=morphism] (1) at (1, -0) {$f$};
                \node [style=morphism] (2) at (-1, -0) {$f$};
                \node (3) at (0, 2) {};
                \node (4) at (1, -1) {};
                \node (5) at (-1, -1) {};
                \draw (4.center) to (1.south);
                \draw (5.center) to (2.south);
                \draw (0) to (3.center);
                \draw [bend left=35, looseness=1.00] (0) to (1.north);
                \draw [bend right=35, looseness=1.00] (0) to (2.north);
\end{pic}
\qquad \qquad \qquad
\begin{pic}[yscale=1.5*\tikzyscale]
\node (f) [box] at (0,0) {$f$};
\node (a) [blackdot] at (0,-1) {};
\node (b) at (0,1) {};
\draw (a) to (f.south);
\draw (f.north) to (b);
\end{pic}
\; = \;
\begin{pic}[yscale=1.5*\tikzyscale]
\node (a) [whitedot] at (0,-1) {};
\node (b) at (0,1) {};
\draw (a) to (b);
\end{pic}


==> tikz/1_stateDef.tikz <==
\ket{\psi} :=  
\begin{aligned}
\begin{tikzpicture}[xscale=\tikzxscale, yscale=\tikzyscale]

\node (1) at (0,3) {};
\node at (0.6,3) {$A$};
\node (2) [style=state] at (0,1) {$\psi$};

\draw [style = thick] (1.center) to (2.center);

\end{tikzpicture}
\end{aligned}


==> tikz/2_Prho.tikz <==
\begin{pic}
                \node [style={gray copoint}] (0) at (0, -0) {$i$};
                \node [style={gray point}] (1) at (0, 1.25) {$i$};
                \node [style={morphism}] (2) at (0, -1.25) {$\rho$};
                \node (3) at (0, -2.25) {};
                \node (4) at (0, 2.25) {};
                \draw [style=diredge] (2.north) to (0);
                \draw [style=diredge] (3.center) to (2.south);
                \draw [style=diredge] (1) to (4.center);
\end{pic}


==> tikz/2_antipode.tikz <==
\begin{pic}[scale=0.75]
                \node (0) at (-1.75, 0.75) {};
                \node (1) at (2, 0.75) {};
                \node [style=whitedot] (2) at (0.5, 0.5) {};
                \node [style=antipode] (3) at (-1.75, 0) {$S$};
                \node (4) at (-0.75, 0) {$:=$};
                \node (5) at (0, 0) {};
                \node (6) at (1, 0) {};
                \node (7) at (2, 0) {};
                \node [style=graydot] (8) at (1.5, -0.5) {};
                \node (9) at (-1.75, -0.75) {};
                \node (10) at (0, -0.75) {};
                \draw (7.center) to (1.center);
                \draw (10.center) to (5.center);
                \draw (3) to (0.center);
                \draw [in=-90, out=165] (8) to (6.center);
                \draw [in=-90, out=15] (8) to (7.center);
                \draw [in=-165, out=90, looseness=1.25] (5.center) to (2);
                \draw (9.center) to (3);
                \draw [in=-15, out=90] (6.center) to (2);
\end{pic}


==> tikz/2_antipodehopf.tikz <==
\begin{pic}[scale=0.65]
                \node (0) at (-2, 1.75) {};
                \node (1) at (1.25, 1.5) {};
                \node [style=graydot] (2) at (-2, 1) {};
                \node [style=graydot] (3) at (1.25, 0.5) {};
                \node [style=antipode] (4) at (-1.25, 0) {$S$};
                \node (5) at (0, 0) {$=$};
                \node [style=whitedot] (6) at (1.25, -0.5) {};
                \node [style=whitedot] (7) at (-2, -1) {};
                \node (8) at (-2, -1.75) {};
                \node (9) at (1.25, -1.5) {};
                \node [style=whitedot] (10) at (-3.5, 0) {$D$};
                %\node [style=whitedot] (11) at (-3.5, -0.5) {};

                \draw (8.center) to (7);
                \draw [in=-90, out=15, looseness=1.00] (7) to (4);
                \draw (9.center) to (6);
                \draw [in=-165, out=165, looseness=1.00] (7) to (2);
                \draw (3) to (1.center);
                \draw (2) to (0.center);
                \draw [in=-15, out=90, looseness=1.00] (4) to (2);
                %\draw (10) to (11);
\end{pic}


==> tikz/2_arrowdual.tikz <==
\idm{A} = \;
\begin{pic}[xscale={\tikzxscale}, yscale=2*\tikzyscale]
\node (0) at (0,0) {};
\node (1) at (0,2) {};
\draw [arrow=.5] (0) to (1);
\end{pic}
\qquad \qquad
\idm{A^*} = \;
\begin{pic}[xscale={\tikzxscale}, yscale=2*\tikzyscale]
\node (0) at (1,0) {};
\node (1) at (1,2) {};
\draw [reverse arrow=.5] (0) to (1);
\end{pic}
\qquad \qquad
g:A^*\to B^* = \;
\begin{pic}[xscale={\tikzxscale}, yscale=2*\tikzyscale]
\node (0) at (0,0) {};
\node (1) at (0,2) {};
\node [morphism] (2) at (0,1) {$g$};
\draw [reverse arrow=.5] (0) to (2.south);
\draw [reverse arrow=.5] (2.north) to (1);
\end{pic}


==> tikz/2_bialgebra.tikz <==
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]

%\node (t) [whitedot] [left of = center, yshift = -3mm] {};
%\node (b) [whitedot] [left of = center, yshift = 3mm] {};
%\draw (t) to (b.center);

\node (center) {};

\node (algebraTop) [whitedot]   
  [above of = center, yshift = -5mm]{};
\node (Hout) [above of = algebraTop, xshift = -5mm] {};
\node (Tout) [above of = algebraTop, xshift = +5mm] {};

\node (algebraBot) [blackdot]  
  [below of = center, yshift = +5mm]{};
\node (Hin) [below of = algebraBot, xshift = -5mm] {};
\node (Tin) [below of = algebraBot, xshift = +5mm] {};

\begin{pgfonlayer}{background}
\draw[-,out=90,in=270] (algebraBot) to (algebraTop);
\draw[-,out=135,in=270] (algebraTop) to (Hout);
\draw[-,out=45,in=270] (algebraTop) to (Tout);
\draw[-,out=90,in=225] (Hin) to (algebraBot);
\draw[-,out=90,in=315] (Tin) to (algebraBot);
\end{pgfonlayer}

\node (equals) [right of = center, xshift = 0mm]{$=$};

\node (center) [right of = equals, xshift = 0mm] {};

\node (algebraTop) [blackdot]   
  [above of = center, yshift = -5mm]{};
\node (Hout) [above of = algebraTop, xshift = 0mm] {};
\node (timemult) [blackdot] 
  [right of = algebraTop, xshift = 0mm] {}; 
\node (Tout) [above of = timemult, xshift = 0mm] {};

\node (algebraBot) [whitedot]  
  [below of = center, yshift = +5mm]{};
\node (Hin) [below of = algebraBot, xshift = 0mm] {};
\node (timediag) [whitedot] 
  [right of = algebraBot, xshift = 0mm] {}; 
\node (Tin) [below of = timediag, xshift = 0mm] {};

\begin{pgfonlayer}{background}
\draw[-,out=135,in=225] (algebraBot) to (algebraTop);
\draw[-,out=90,in=270] (algebraTop) to (Hout);
\draw[-,out=90,in=270] (Hin) to (algebraBot);
\draw[-,out=90,in=270] (Tin) to (timediag);
\draw[-,out=90,in=270] (timemult) to (Tout);
\draw[-,out=45,in=315] (timediag) to (timemult);
\draw[-,out=135,in=315] (timediag) to (algebraTop);
\draw[-,out=45,in=225] (algebraBot) to (timemult);
\end{pgfonlayer}
\end{pic}


==> tikz/2_capcup.tikz <==
e_A = \,
\begin{pic}[xscale={\tikzxscale}, yscale={\tikzyscale}]
\node (0) at (-1, -0) {};
\node (1) at (1, -0) {};
\node (2) at (0, -1) {};
\draw [bend right=45, looseness=1.00] (0.center) to (2.center);
\draw [bend right=45, looseness=1.00, ->] (2.center) to (1.center);
\end{pic}
\qquad \qquad 
d_A = \,
\begin{pic}[xscale={\tikzxscale}, yscale={-\tikzyscale}]
\node (0) at (-1, -0) {};
\node (1) at (1, -0) {};
\node (2) at (0, -1) {};
\draw [bend right=45, looseness=1.00] (0.center) to (2.center);
\draw [bend right=45, looseness=1.00, ->] (2.center) to (1.center);
\end{pic}


==> tikz/2_cnot.tikz <==
\begin{pic}[dotpic, xscale=-1]
                \node [style=graydot] (0) at (1, -0) {};
                \node [style=whitedot] (1) at (-1, -0) {};
                \node (2) at (1, -1) {};
                \node (3) at (-1, -1) {};
                \node (4) at (-1, 1) {};
                \node (5) at (1, 1) {};
                \draw (2.center) to (0);
                \draw (0) to (1);
                \draw (3.center) to (1);
                \draw (1) to (4.center);
                \draw (0) to (5.center);
\end{pic}


==> tikz/2_coher.tikz <==
\begin{pic}[scale=0.75]
                \node (0) at (-4.5, 0.75) {};
                \node (1) at (-3.5, 0.75) {};
                \node (2) at (1.75, 0.75) {};
                \node (3) at (2.75, 0.75) {};
                \node (4) at (-2, 0.5) {};
                \node (5) at (-1.25, 0.5) {};
                \node (6) at (4.25, 0.5) {};
                \node (7) at (5, 0.5) {};
                \node [style=whitedot] (8) at (-5.25, 0.25) {};
                \node [style=graydot] (9) at (1, 0.25) {};
                \node [style=whitedot] (10) at (6.75, 0.25) {};
                \node [style=graydot] (11) at (8.25, 0.25) {};
                \node [style=whitedot] (12) at (-4, 0) {};
                \node (13) at (-3, 0) {$=$};
                \node [style=graydot] (14) at (2.25, 0) {};
                \node (15) at (3.25, 0) {$=$};
                \node (16) at (7.5, 0) {$=$};
                \node [style=graydot] (17) at (-5.25, -0.25) {};
                \node [style=whitedot] (18) at (1, -0.25) {};
                \node [style=graydot] (19) at (6.75, -0.25) {};
                \node [style=whitedot] (20) at (8.25, -0.25) {};
                \node [style=graydot] (21) at (-2, -0.5) {};
                \node [style=graydot] (22) at (-1.25, -0.5) {};
                \node [style=whitedot] (23) at (4.25, -0.5) {};
                \node [style=whitedot] (24) at (5, -0.5) {};
                \node [style=graydot] (25) at (-4, -0.75) {};
                \node [style=whitedot] (26) at (2.25, -0.75) {};

                \draw [bend left=15] (12) to (0.center);
                \draw (22) to (5.center);
                \draw [bend left=15] (14) to (2.center);
                \draw [bend right=15, looseness=0.75] (12) to (1.center);
                \draw (24) to (7.center);
                \draw (26) to (14);
                \draw (19) to (10);
                \draw (18) to (9);
                \draw (21) to (4.center);
                \draw (20) to (11);
                \draw (25) to (12);
                \draw (23) to (6.center);
                \draw (17) to (8);
                \draw [bend right=15, looseness=0.75] (14) to (3.center);
\end{pic}


==> tikz/2_complemub.tikz <==
\begin{pic}
\node [style=point] (p) at (-1.75, -0.5) {$i$};
\node [whitedot] (t) at (-1.75, 0.25) {};
\draw (p) to (t);
\node [graydot] (p) at (-1, -0.5) {};
\node [gray copoint] (t) at (-1, 0.25) {$j$};
\draw (p) to (t);
\end{pic}
\;\stackrel{\eqref{eq:mub}}{=}
\begin{pic}[dotpic, xscale=1.2, yscale=1.2]
                \node [style=point] (0) at (4.25, -2.25) {$i$};
                \node [style=point] (1) at (9.5, -2.25) {$i$};
                \node [style=whitedot] (2) at (4.25, -1.25) {};
                \node [style=point] (3) at (-1.75, -1) {$i$};
                \node [style=point] (4) at (-1, -1) {$i$};
                \node [style=point] (5) at (-6, -0.5) {$i$};
                \node [style={gray point}] (6) at (-4.75, -0.5) {$j$};
                \node (7) at (-3.65, -0) {$\stackrel{\eqref{eq:dagfrob}}{=}$};
                \node (8) at (2, 0) {$\stackrel{(*)}{=}$};
                \node (9) at (7, 0) {$=$};
                \node [style={gray copoint}] (10) at (-6, 0.5) {$j$};
                \node [style=copoint] (11) at (-4.75, 0.5) {$i$};
                \node [style={gray copoint}] (12) at (-1.75, 1) {$j$};
                \node [style={gray copoint}] (13) at (1, 1) {$j$};
                \node [style=graydot] (14) at (4.75, 1.25) {};
                \node [style={gray copoint}] (15) at (9.5, 2.25) {$j$};
                \node [style={gray copoint}] (16) at (4.75, 2.25) {$j$};
                \node [style=whitedot] (17) at (9.5, -1) {};
                \node [style=graydot] (18) at (9.5, 1) {};
                \node [style=antipode] (19) at (10.25, 0) {$S$};
                \node [style=whitedot, inner sep={1 pt}] (20) at (-7.2, -0) {$D$};
                \node [style=whitedot, inner sep={1 pt}] (21) at (-2.5, -0) {$D$};
                \node [style=whitedot, inner sep={1 pt}] (22) at (3, 0) {$D$};
                \node [style=whitedot, inner sep={1 pt}] (23) at (8, 0) {$D$};
                \node [style=whitedot] (24) at (-0.5, -0) {};
                \node [style=graydot] (25) at (0.5, -1) {};
                \node (26) at (0, -0.5) {};
                \node (27) at (1, -0.5) {};
                \node [style=whitedot] (28) at (5, -0.25) {};
                \node [style=graydot] (29) at (5.75, -1.25) {};
                \node (30) at (5.5, -0.75) {};
                \node (31) at (6.25, -0) {};
                \node (32) at (4.5, -0.75) {};
                \draw (14) to (16);
                \draw (0) to (2);
                \draw (6) to (11);
                \draw [in=180, out=135, looseness=1.00] (2) to (14);
                \draw (3) to (12);
                \draw (5) to (10);
                \draw [in=-90, out=15, looseness=1.00] (17) to (19);
                \draw [in=-165, out=165, looseness=1.00] (17) to (18);
                \draw [in=-15, out=90, looseness=1.00] (19) to (18);
                \draw (1) to (17);
                \draw (18) to (15);
                \draw [bend left, looseness=1.00] (4) to (24);
                \draw [bend left=45, looseness=0.75] (24) to (26.center);
                \draw [bend right, looseness=1.25] (26.center) to (25);
                \draw [bend right, looseness=1.00] (25) to (27.center);
                \draw (27.center) to (13);
                \draw [bend left=45, looseness=0.75] (28) to (30.center);
                \draw [bend right, looseness=1.50] (30.center) to (29);
                \draw [bend right=45, looseness=0.75] (31.center) to (14);
                \draw [bend left, looseness=1.00] (31.center) to (29);
                \draw [bend right, looseness=1.25] (2) to (32.center);
                \draw [bend left=45, looseness=1.00] (32.center) to (28);
\end{pic}


==> tikz/2_dagfrobtranspose.tikz <==
\begin{pic}[scale=0.75]
                \node (0) at (-5, -0.5) {};
                \node (1) at (-1.5, -0.5) {};
                \node [style={graydot}] (2) at (2, -0.5) {};
                \node [style=point] (3) at (-3.5, -0.25) {$i$};
                \node [style={gray point}] (4) at (4.5, -0.25) {$j$};
                \node (5) at (-2.5, 0.25) {$=$};
                \node (6) at (3.5, 0.25) {$=$};
                \node [style=copoint] (7) at (-1.5, 0.5) {$i$};
                \node [style={gray copoint}] (8) at (1.25, 0.5) {$j$};
                \node [style={whitedot}] (9) at (-4.25, 0.75) {};
                \node (10) at (2.75, 0.75) {};
                \node (11) at (4.5, 0.75) {};
                \draw [in=-15, out=90, looseness=1.00] (3) to (9.center);
                \draw [in=-90, out=165, looseness=1.00] (2.center) to (8);
                \draw [in=-165, out=90, looseness=1.00] (0.center) to (9.center);
                \draw [in=-90, out=15, looseness=1.00] (2.center) to (10.center);
                \draw (1.center) to (7);
                \draw (4) to (11.center);
\end{pic}


==> tikz/2_daggerdual.tikz <==
\left(
\begin{pic}[xscale={\tikzxscale}, yscale={\tikzyscale}]
\node (0) at (-1, -0) {};
\node (1) at (1, -0) {};
\node (2) at (0, -1) {};
\draw [bend right=45, looseness=1.00] (0.center) to (2.center);
\draw [bend right=45, looseness=1.00, ->] (2.center) to (1.center);
\end{pic}
\right)^{\dagger}
\;=\;
\begin{pic}[xscale={\tikzxscale}, yscale={\tikzyscale}]
                \node  (0) at (-1, -0) {};
                \node  (1) at (1, -0) {};
                \node  (2) at (0, 1) {};
                \node  (3) at (0, -1) {};
                \node  (4) at (1, -2) {};
                \node  (5) at (0, -1) {};
                \node  (6) at (-1, -2) {};
                \draw [bend left=45, looseness=1.00] (0.center) to (2.center);
                \draw [arrow=-.01, bend left=45, looseness=1.00] (2.center) to (1.center);
                \draw [reverse arrow=0, bend right=15, looseness=1.00] (0.center) to (3.center);
                \draw [bend left=15, looseness=1.00] (1.center) to (3.center);
                \draw [bend left=15, looseness=1.00] (6.center) to (5.center);
                \draw [bend right=15, looseness=1.00] (4.center) to (5.center);
\end{pic}
\qquad \qquad
\left(
\begin{pic}[xscale={\tikzxscale}, yscale={-1*\tikzyscale}]
\node (0) at (-1, -0) {};
\node (1) at (1, -0) {};
\node (2) at (0, -1) {};
\draw [bend right=45, looseness=1.00] (0.center) to (2.center);
\draw [bend right=45, looseness=1.00, ->] (2.center) to (1.center);
\end{pic}
\right)^{\dagger}
\;=\;
\begin{pic}[xscale={\tikzxscale}, yscale={-1*\tikzyscale}]
                \node  (0) at (-1, -0) {};
                \node  (1) at (1, -0) {};
                \node  (2) at (0, 1) {};
                \node  (3) at (0, -1) {};
                \node  (4) at (1, -2) {};
                \node  (5) at (0, -1) {};
                \node  (6) at (-1, -2) {};
                \draw [bend left=45, looseness=1.00] (0.center) to (2.center);
                \draw [arrow=-0.01, bend left=45, looseness=1.00] (2.center) to (1.center);
                \draw [reverse arrow=0, bend right=15, looseness=1.00] (0.center) to (3.center);
                \draw [bend left=15, looseness=1.00] (1.center) to (3.center);
                \draw [bend left=15, looseness=1.00] (6.center) to (5.center);
                \draw [bend right=15, looseness=1.00] (4.center) to (5.center);
\end{pic}


==> tikz/2_decspider.tikz <==
\begin{pic}[font=\footnotesize, scale=1.5]
                \node  (0) at (-1.5, 0.5) {};
                \node  (1) at (-1, 0.5) {\raisebox{-2mm}{...}};
                \node  (2) at (-0.5, 0.5) {};
                \node  (3) at (0.75, 0.5) {};
                \node  (4) at (1.25, 0.5) {\raisebox{-2mm}{...}};
                \node  (5) at (1.75, 0.5) {};
                \node [style=whitedot] (6) at (-1, 0) {$\alpha$};
                \node  (7) at (0, 0) {$:=$};
                \node [style=whitedot] (8) at (1.25, 0) {};
                \node [style=whitedot] (9) at (2, -0.25) {$\alpha$};
                \node  (10) at (-1.5, -0.5) {};
                \node  (11) at (-1, -0.5) {\raisebox{2mm}{...}};
                \node  (12) at (-0.5, -0.5) {};
                \node  (13) at (0.5, -0.5) {};
                \node  (14) at (1, -0.5) {\raisebox{2mm}{...}};
                \node  (15) at (1.5, -0.5) {};
                \draw [bend left=15] (10.center) to (6);
                \draw [bend right=15] (8) to (5.center);
                \draw [bend left=15] (8) to (3.center);
                \draw [in=-15, out=150, looseness=0.75] (9) to (8);
                \draw [bend right=15] (12.center) to (6);
                \draw [bend right=15] (15.center) to (8);
                \draw [bend right=15] (6) to (2.center);
                \draw [bend left=15] (6) to (0.center);
                \draw [bend left=15] (13.center) to (8);
\end{pic}


==> tikz/2_decspidercomp.tikz <==
\begin{pic}[font=\footnotesize, scale=1.5]
                \node  (0) at (-2.5, 0.75) {};
                \node  (1) at (-2, 0.75) {\raisebox{-2mm}{...}};
                \node  (2) at (-1.5, 0.75) {};
                \node  (3) at (-1, 0.75) {};
                \node  (4) at (-0.5, 0.75) {\raisebox{-2mm}{...}};
                \node  (5) at (0, 0.75) {};
                \node  (6) at (1, 0.75) {};
                \node  (7) at (1.5, 0.75) {\raisebox{-2mm}{...}};
                \node  (8) at (2, 0.75) {};
                \node  (9) at (-1, 0.5) {};
                \node  (10) at (0, 0.5) {};
                \node [style=whitedot] (11) at (-1.75, 0.25) {$\alpha$};
                \node  (12) at (-1.25, 0) {\rotatebox[origin=c]{45}{...}};
                \node  (13) at (0.5, 0) {$:=$};
                \node [style=whitedot] (14) at (1.5, 0) {$\!\alpha\!+\!\beta\!$};
                \node [style=whitedot] (15) at (-0.75, -0.25) {$\beta$};
                \node  (16) at (-2.5, -0.5) {};
                \node  (17) at (-1.5, -0.5) {};
                \node  (18) at (-2.5, -0.75) {};
                \node  (19) at (-2, -0.75) {\raisebox{2mm}{...}};
                \node  (20) at (-1.5, -0.75) {};
                \node  (21) at (-1, -0.75) {};
                \node  (22) at (-0.5, -0.75) {\raisebox{2mm}{...}};
                \node  (23) at (0, -0.75) {};
                \node  (24) at (1, -0.75) {};
                \node  (25) at (1.5, -0.75) {\raisebox{2mm}{...}};
                \node  (26) at (2, -0.75) {};
                \draw [in=210, out=90, looseness=1.25] (16.center) to (11);
                \draw [in=-60, out=180] (15) to (11);
                \draw [in=-15, out=120] (15) to (11);
                \draw [bend right=15] (11) to (2.center);
                \draw [in=-90, out=45] (15) to (10.center);
                \draw [in=270, out=105] (15) to (9.center);
                \draw [bend right=15] (23.center) to (15);
                \draw [bend left=15] (24.center) to (14);
                \draw [in=-75, out=90, looseness=1.25] (17.center) to (11);
                \draw (20.center) to (17.center);
                \draw [bend right=15] (14) to (8.center);
                \draw [bend left=15] (21.center) to (15);
                \draw [bend right=15] (26.center) to (14);
                \draw (9.center) to (3.center);
                \draw [bend left=15] (14) to (6.center);
                \draw (18.center) to (16.center);
                \draw (10.center) to (5.center);
                \draw [bend left=15] (11) to (0.center);
\end{pic}


==> tikz/2_dualmorph.tikz <==
\begin{pic}[xscale={\tikzxscale}, yscale={2*\tikzyscale}]
\node (0) at (0,0) {};
\node (1) at (0,2) {};
\node [morphism] (2) at (0,1) {$f^*$};
\draw [reverse arrow=.5] (0) to (2.south);
\draw [reverse arrow=.5] (2.north) to (1);
\end{pic}
\;=\;
\begin{pic}[xscale={\tikzxscale}, yscale=1.75*\tikzyscale]
                \node  (0) at (-1, -0) {};
                \node  (1) at (1, -0) {};
                \node  (2) at (0, -1) {};
                \node  (3) at (2, 1) {};
                \node  (4) at (1, -0) {};
                \node  (5) at (3, -0) {};
                \node  (6) at (3, -1) {};
                \node  (7) at (-1, 1) {};
                \node [style=morphism] (8) at (1, -0) {$f$};
                \draw [bend right=45, looseness=1.00] (0.center) to (2.center);
                \draw [bend right=30, looseness=1.00] (2.center) to (8.south);
                \draw [bend left=30, looseness=1.00] (8.north) to (3.center);
                \draw [bend left=45, looseness=1.00] (3.center) to (5.center);
                \draw [reverse arrow=.5] (6.center) to (5.center);
                \draw [reverse arrow=.5] (0.center) to (7.center);
\end{pic}


==> tikz/2_frobcomp.tikz <==
\begin{pic}
                \node  (0) at (-1.75, 0.75) {};
                \node  (1) at (-0.25, 0.75) {};
                \node  (2) at (3.25, 0.75) {};
                \node [style=whitedot] (3) at (-3.25, 0.5) {};
                \node [style=whitedot] (4) at (1.25, 0.5) {};
                \node  (5) at (-3.75, 0) {};
                \node  (6) at (-2.75, 0) {};
                \node  (7) at (-2.75, 0) {};
                \node  (8) at (-1.75, 0) {};
                \node  (9) at (-1, 0) {$=$};
                \node  (10) at (-0.25, 0) {};
                \node  (11) at (0.75, 0) {};
                \node  (12) at (0.75, 0) {};
                \node  (13) at (1.75, 0) {};
                \node  (14) at (2.5, 0) {$=$};
                \node [style=whitedot] (15) at (-2.25, -0.5) {};
                \node [style=whitedot] (16) at (0.25, -0.5) {};
                \node  (17) at (-3.75, -0.75) {};
                \node  (18) at (1.75, -0.75) {};
                \node  (19) at (3.25, -0.75) {};
                \draw (18.center) to (13.center);
                \draw (10.center) to (1.center);
                \draw [in=165, out=-90] (10.center) to (16);
                \draw [in=-90, out=15] (16) to (11.center);
                \draw (19.center) to (2.center);
                \draw [in=-90, out=165] (15) to (7.center);
                \draw (17.center) to (5.center);
                \draw (8.center) to (0.center);
                \draw [in=-15, out=90] (7.center) to (3);
                \draw [in=15, out=-90] (8.center) to (15);
                \draw [in=-165, out=90] (11.center) to (4);
                \draw [in=-165, out=90] (5.center) to (3);
                \draw [in=-15, out=90] (13.center) to (4);
\end{pic}


==> tikz/2_mapstateduality.tikz <==
\begin{pic}[dotpic]
                \node  (0) at (3.25, 1) {};
                \node  (1) at (-2, 1) {};
                \node  (2) at (-0.5, 1) {};
                \node [style={morphism}] (3) at (3.25, -0) {$\rho$};
                \node  (4) at (1, -0) {$:=$};
                \node  (5) at (-2, -0) {};
                \node  (6) at (-0.5, -0) {};
                \node  (7) at (3.25, -0.75) {};
                \node [style={wide point}, yshift={0.1 mm}] (8) at (-1.25, -0.5) {$\rho$};
                \node  (9) at (1.75, 1) {};
                \node  (10) at (1.75, -0.75) {};
                \node [style={morphism}] (11) at (-6.75, -0) {$\rho$};
                \node  (12) at (-6.75, 1.25) {};
                \node  (13) at (-6.75, -1.25) {};
                \node  (14) at (-5, -0) {$\leftrightarrow$};
                \draw [style=diredge] (3.north) to (0.center);
                \draw [style=diredge] (7.center) to (3.south);
                \draw [style=diredge] (1.center) to (5.center);
                \draw [style=diredge] (6.center) to (2.center);
                \draw (9.center) to (10.center);
                \draw [in=-90, out=-90, looseness=1.50] (10.center) to (7.center);
                \draw [style=diredge] (11.north) to (12.center);
                \draw [style=diredge] (13.center) to (11.south);
\end{pic}


==> tikz/2_measurement.tikz <==
\begin{pic}[yscale=0.8]
                \node (0) at (0.75, 0.75) {};
                \node (1) at (-1.25, 0) {$m_{\dotonly{graydot}} :=$ };
                \node [style=graydot] (2) at (0.75, 0) {};
                \node (3) at (0.25, -0.75) {};
                \node (4) at (1.25, -0.75) {};
                \draw [style=diredge, bend right] (4.center) to (2);
                \draw [style=diredge, bend right] (2) to (3.center);
                \draw [style=diredge] (2) to (0.center);
\end{pic}


==> tikz/2_measurementderivation2.tikz <==
\begin{pic}[dotpic]
                \node [style={gray copoint}] (0) at (-8.25, 1) {$i$};
                \node  (1) at (6.5, 1.25) {};
                \node  (2) at (-7, 0.75) {};
                \node [style={graydot}] (3) at (6.5, 0.5) {};
                \node [style={square box}] (4) at (-8.25, -0.25) {$\rho$};
                \node  (5) at (-0.5, 0.6) {$\stackrel{\eqref{eq:spidersums}}{=}$};
                \node  (6) at (4.25, 0.6) {$\stackrel{\eqref{eq:cj}}{=}$};
                \node  (7) at (-10.75, -0.25) {$\underset{i}{\sum}$};
                \node  (8) at (-5, -0.25) {$\underset{i}{\sum}$};
                \node  (9) at (5.75, -0.25) {};
                \node  (10) at (7.25, -0.25) {};
                \node [style={gray point}] (11) at (-7, -0.75) {$i$};
                \node  (12) at (-8.25, -1.5) {};
                \node [style={wide point}, yshift={0.55 mm}] (13) at (6.5,-0.75) {$\rho$};
                \node [style={gray point}] (14) at (-8.25, 2.25) {$i$};
                \node  (15) at (-9, 3) {};
                \node  (16) at (-9, -2.25) {};
                \node  (17) at (-9.75, 2.25) {};
                \node  (18) at (-9.75, -1.5) {};
                \node [style={gray copoint}] (19) at (-2.25, 1) {$i$};
                \node [style={gray point}] (20) at (-2.75, 2) {$i$};
                \node  (21) at (-3.25, 2.75) {};
                \node [style={square box}] (22) at (-2.25, -0.25) {$\rho$};
                \node  (23) at (-2.25, -1.5) {};
                \node  (24) at (-3.75, 2) {};
                \node  (25) at (-3.75, -1.5) {};
                \node  (26) at (-3, -2.25) {};
                \node  (27) at (-6, 0.2) {$=$};
                \node [style={gray point}] (28) at (-1.75, 2) {$i$};
                \node  (29) at (-1.75, 3) {};
                \node [style={graydot}] (30) at (2.25, 1.25) {};
                \node  (31) at (1.250001, 2.5) {};
                \node [style={square box}] (32) at (2.25, -0.2500002) {$\rho$};
                \node  (33) at (2.25, -1.5) {};
                \node  (34) at (0.7499998, 1.5) {};
                \node  (35) at (0.7500006, -1.5) {};
                \node  (36) at (1.5, -2.25) {}; 
                \node  (37) at (2.75, 2.25) {};
                \draw [style=diredge] (4) to (0);
                \draw [style=diredge, in=90, out=-165, looseness=1.00] (3) to (9.center);
                \draw [style=diredge] (12.center) to (4);
                \draw [style=diredge, in=-15, out=90, looseness=1.00] (10.center) to (3);
                \draw [style=diredge] (11) to (2.center);
                \draw [style=diredge] (3.center) to (1.center);
                \draw [in=90, out=180, looseness=1.00] (15.center) to (17.center);
                \draw [in=-90, out=0, looseness=1.00] (16.center) to (12.center);
                \draw [in=0, out=90, looseness=1.00] (14) to (15.center);
                \draw [style=diredge, in=90, out=-90, looseness=1.00] (17.center) to (18.center);
                \draw [in=180, out=-90, looseness=1.00] (18.center) to (16.center);
                \draw [style=diredge] (22) to (19);
                \draw [style=diredge] (23.center) to (22);
                \draw [in=90, out=180, looseness=1.00] (21.center) to (24.center);
                \draw [in=-90, out=0, looseness=1.00] (26.center) to (23.center);
                \draw [in=0, out=90, looseness=1.00] (20) to (21.center);
                \draw [style=diredge, in=90, out=-90, looseness=1.00] (24.center) to (25.center);
                \draw [in=180, out=-90, looseness=1.00] (25.center) to (26.center);
                \draw [style=diredge] (28) to (29.center);
                \draw [style=diredge] (33.center) to (32);
                \draw [in=90, out=180, looseness=1.00] (31.center) to (34.center);
                \draw [in=-90, out=0, looseness=1.00] (36.center) to (33.center);
                \draw [in=0, out=180, looseness=1.00] (30) to (31.center);
                \draw [style=diredge, in=90, out=-90, looseness=1.00] (34.center) to (35.center);
                \draw [in=180, out=-90, looseness=1.00] (35.center) to (36.center);
                \draw [style=diredge] (32) to (30);
                \draw [style=diredge, in=-90, out=0, looseness=1.00] (30) to (37.center);
\end{pic}


==> tikz/2_mub.tikz <==
\label{eq:mub}
\begin{pic}[dotpic]
                \node [style=point] (0) at (-1.75, -0.5) {$i$};
                \node [style={gray point}] (1) at (-0.5, -0.5) {$j$};
                \node (2) at (1, 0) {$\quad=\;  \frac{1}{D}$};
                \node [style={gray copoint}] (3) at (-1.75, 0.5) {$j$};
                \node [style=copoint] (4) at (-0.5, 0.5) {$i$};
                \draw (1) to (4);
                \draw (0) to (3);
\end{pic}
\qquad\Leftrightarrow\qquad
\begin{pic}[dotpic]
\node [whitedot, inner sep =1pt] (a) at (-3.25,0) {$D$};
%\node [whitedot] (b) at (-3,-0.5) {};
%\draw (a) to (b);
                \node [style=point] (0) at (-1.75, -0.5) {$i$};
                \node [style={gray point}] (1) at (-0.5, -0.5) {$j$};
                \node [style={gray copoint}] (3) at (-1.75, 0.5) {$j$};
                \node [style=copoint] (4) at (-0.5, 0.5) {$i$};
                \draw (1) to (4);
                \draw (0) to (3);
\end{pic}
\;=\;
\begin{pic}
\node [style=point] (p) at (-1.75, -0.5) {$i$};
\node [whitedot] (t) at (-1.75, 0.25) {};
\draw (p) to (t);
\node [graydot] (p) at (-1, -0.5) {};
\node [gray copoint] (t) at (-1, 0.25) {$j$};
\draw (p) to (t);
\end{pic}


==> tikz/2_mub3.tikz <==
\begin{pic}[dotpic]
                \node [style=point] (0) at (5, -2.25) {$i$};
                \node [style=point] (1) at (9.5, -2.25) {$i$};
                \node [style=whitedot] (2) at (5, -1.25) {};
                \node [style=point] (3) at (-1.25, -1) {$i$};
                \node [style=point] (4) at (1.5, -1) {$i$};
                \node [style=point] (5) at (-5.25, -0.5) {$i$};
                \node [style=gray point] (6) at (-4, -0.5) {$j$};
                \node [style=graydot] (7) at (0.25, -0.5) {};
                \node [style=none] (8) at (-6.75, -0.25) {};
                \node [style=none] (9) at (-6.25, -0.25) {};
                \node [style=none] (10) at (-2.5, -0.25) {};
                \node [style=none] (11) at (-2, -0.25) {};
                \node [style=none] (12) at (2.75, -0.25) {};
                \node [style=none] (13) at (3.25, -0.25) {};
                \node [style=graydot] (14) at (5.25, -0.25) {};
                \node [style=none] (15) at (7.5, -0.25) {};
                \node [style=none] (16) at (8, -0.25) {};
                \node [style=none] (17) at (-3, 0) {$=$};
                \node [style=none] (18) at (2, 0) {$=$};
                \node [style=none] (19) at (6.75, 0) {$=$};
                \node [style=none] (20) at (-6.75, 0.25) {};
                \node [style=none] (21) at (-6.25, 0.25) {};
                \node [style=none] (22) at (-2.5, 0.25) {};
                \node [style=none] (23) at (-2, 0.25) {};
                \node [style=whitedot] (24) at (1, 0.25) {};
                \node [style=none] (25) at (2.75, 0.25) {};
                \node [style=none] (26) at (3.25, 0.25) {};
                \node [style=none] (27) at (7.5, 0.25) {};
                \node [style=none] (28) at (8, 0.25) {};
                \node [style=gray copoint] (29) at (-5.25, 0.5) {$j$};
                \node [style=copoint] (30) at (-4, 0.5) {$i$};
                \node [style=whitedot] (31) at (6, 0.5) {};
                \node [style=gray copoint] (32) at (-1.25, 1) {$j$};
                \node [style=gray copoint] (33) at (-0.25, 1) {$j$};
                \node [style=graydot] (34) at (4.5, 1.25) {};
                \node [style=gray copoint] (35) at (9.5, 2.25) {$j$};
                \node [style=gray copoint] (36) at (4.5, 2.25) {$j$};
                \node [style=whitedot] (37) at (9.5, -1) {};
                \node [style=graydot] (38) at (9.5, 1) {};
                \node [style=antipode] (39) at (10.25, 0) {$S$};

                \draw [in=-135, out=-45, looseness=1.00] (10.center) to (11.center);
                \draw [in=45, out=135, looseness=1.00] (21.center) to (20.center);
                \draw [in=-165, out=15, looseness=1.00] (14) to (31);
                \draw [in=-15, out=90, looseness=1.00] (4) to (24);
                \draw [in=45, out=135, looseness=1.00] (26.center) to (25.center);
                \draw [in=-30, out=165, looseness=1.00] (14) to (34);
                \draw [in=135, out=-135, looseness=1.00] (20.center) to (8.center);
                \draw [in=135, out=-135, looseness=1.00] (27.center) to (15.center);
                \draw (34) to (36);
                \draw (0) to (2);
                \draw [in=-135, out=-45, looseness=1.00] (12.center) to (13.center);
                \draw [in=-45, out=45, looseness=1.00] (11.center) to (23.center);
                \draw [in=45, out=135, looseness=1.00] (23.center) to (22.center);
                \draw [in=-45, out=45, looseness=1.00] (13.center) to (26.center);
                \draw (6) to (30);
                \draw [in=-135, out=-45, looseness=1.00] (15.center) to (16.center);
                \draw [in=-90, out=165, looseness=1.00] (7) to (33);
                \draw [in=-135, out=165, looseness=1.25] (2) to (34);
                \draw [in=-45, out=15, looseness=1.00] (2) to (31);
                \draw (3) to (32);
                \draw [in=135, out=-135, looseness=1.00] (25.center) to (12.center);
                \draw (5) to (29);
                \draw [in=135, out=-135, looseness=1.00] (22.center) to (10.center);
                \draw [in=-45, out=45, looseness=1.00] (16.center) to (28.center);
                \draw [in=-150, out=30, looseness=1.00] (7) to (24);
                \draw [in=45, out=135, looseness=1.00] (28.center) to (27.center);
                \draw [in=-135, out=-45, looseness=1.00] (8.center) to (9.center);
                \draw [in=-45, out=45, looseness=1.00] (9.center) to (21.center);
                \draw [in=-90, out=15, looseness=1.00] (37) to (39);
                \draw [in=-165, out=165, looseness=1.00] (37) to (38);
                \draw [in=-15, out=90, looseness=1.00] (39) to (38);
                \draw (1) to (37);
                \draw (38) to (35);
\end{pic}


==> tikz/2_phasegroups.tikz <==
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
\draw (0,0) to (0,2);
\node [state] at (0,0) {$a+b$};
\end{pic}
\;=\;
\begin{pic}[xscale=1.2*\tikzxscale, yscale=1.1*\tikzyscale]
\node [style=whitedot] (0) at (0, 0) {};
\node [style=state] (1) at (-1, -1) {$a$};
\node [style=state] (2) at (1, -1) {$b$};
\node (3) at (0, 1) {};
\draw [bend right=45, looseness=1.00] (0) to (1);
\draw [bend left=45, looseness=1.00] (0) to (2);
\draw (0) to (3.center);
\end{pic}


==> tikz/2_phasestate.tikz <==
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
\node [style=state] (0) at (0, -1) {$\alpha$};
\node [style=whitedot] (1) at (0, -0) {};
\node [style=state, hflip] (2) at (-1, 1) {$\alpha$};
\node (3) at (1, 1) {};
\node (4) at (1, 2) {};                

\draw (0) to (1);
\draw (3.center) to (4);
\draw [bend left=45, looseness=1.00] (1) to (2);
\draw [bend right=45, looseness=1.00] (1) to (3.center);
\end{pic}
\;=\;
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
\draw (0,0) to (0,2);
\node [whitedot] at (0,0) {};
\end{pic}
\;=\;
\begin{pic}[xscale=-1*\tikzxscale, yscale=\tikzyscale]
\node [style=state] (0) at (0, -1) {$\alpha$};
\node [style=whitedot] (1) at (0, -0) {};
\node [style=state, hflip] (2) at (-1, 1) {$\alpha$};
\node (3) at (1, 1) {};
\node (4) at (1, 2) {};                

\draw (0) to (1);
\draw (3.center) to (4);
\draw [bend left=45, looseness=1.00] (1) to (2);
\draw [bend right=45, looseness=1.00] (1) to (3.center);
\end{pic}


==> tikz/2_snake.tikz <==
\begin{pic}[xscale={1*\tikzxscale}, yscale={-1*\tikzyscale}]
\node (0) at (-1, -0) {};
\node (1) at (1, -0) {};
\node (2) at (0, -1) {};
\node (3) at (2, 1) {};
\node (4) at (1, -0) {};
\node (5) at (3, -0) {};
\node (6) at (3, -1) {};
\node (7) at (-1, 1) {};
\draw [bend right=45, looseness=1.00] (0.center) to (2.center);
\draw [bend right=45, looseness=1.00, arrow=.99] (2.center) to (1.center);
\draw [bend left=45, looseness=1.00] (4.center) to (3.center);
\draw [bend left=45, looseness=1.00, arrow=.99] (3.center) to (5.center);
\draw (6.center) to (5.center);
\draw [reverse arrow=0] (0.center) to (7.center);
\end{pic}
\; = \; 
\begin{pic}[xscale={1*\tikzxscale}, yscale=-1.3*\tikzyscale]
\node (0) at (0,0) {};
\node (1) at (0,2) {};
\draw [reverse arrow=.5] (0) to (1);
\end{pic}
\qquad \qquad
\begin{pic}[xscale={1*\tikzxscale}, yscale={1*\tikzyscale}]
\node (0) at (-1, -0) {};
\node (1) at (1, -0) {};
\node (2) at (0, -1) {};
\node (3) at (2, 1) {};
\node (4) at (1, -0) {};
\node (5) at (3, -0) {};
\node (6) at (3, -1) {};
\node (7) at (-1, 1) {};
\draw [bend right=45, looseness=1.00] (0.center) to (2.center);
\draw [bend right=45, looseness=1.00, arrow=.99] (2.center) to (1.center);
\draw [bend left=45, looseness=1.00] (4.center) to (3.center);
\draw [bend left=45, looseness=1.00, arrow=.99] (3.center) to (5.center);
\draw (6.center) to (5.center);
\draw [reverse arrow=0] (0.center) to (7.center);
\end{pic}
\; = \; 
\begin{pic}[xscale={1*\tikzxscale}, yscale=1.3*\tikzyscale]
\node (0) at (0,0) {};
\node (1) at (0,2) {};
\draw [reverse arrow=.5] (0) to (1);
\end{pic}


==> tikz/2_spidercomp.tikz <==
\begin{pic}
                \node (0) at (-4, 1.25) {};
                \node  (1) at (-3.5, 1.25) {...};
                \node  (2) at (-3, 1.25) {};
                \node  (3) at (-1.5, 1.25) {};
                \node  (4) at (-1, 1.25) {...};
                \node  (5) at (-0.5, 1.25) {};
                \node  (6) at (0.75, 1.25) {};
                \node  (7) at (1.5, 1.25) {};
                \node  (8) at (2.75, 1.25) {};
                \node  (9) at (2, 0.75) {...};
                \node [style=whitedot] (10) at (-3.25, 0.5) {};
                \node [font=\footnotesize] (11) at (-2.5, 0) {...};
                \node  (12) at (0, 0) {$:=$};
                \node [style=whitedot] (13) at (1.75, 0) {};
                \node [style=whitedot] (14) at (-1.75, -0.5) {};
                \node  (15) at (2, -0.75) {...};
                \node  (16) at (-4.5, -1.25) {};
                \node  (17) at (-4, -1.25) {...};
                \node  (18) at (-3.5, -1.25) {};
                \node  (19) at (-2, -1.25) {};
                \node  (20) at (-1.5, -1.25) {...};
                \node  (21) at (-1, -1.25) {};
                \node  (22) at (0.75, -1.25) {};
                \node  (23) at (1.5, -1.25) {};
                \node  (24) at (2.75, -1.25) {};
                \draw [bend left=15] (22.center) to (13);
                \draw [bend left=15] (19.center) to (14);
                \draw [bend right=15] (10) to (2.center);
                \draw [in=-60, out=195] (14) to (10);
                \draw [in=15, out=116] (14) to (10);
                \draw [bend right=15] (18.center) to (10);
                \draw [bend left=15] (14) to (3.center);
                \draw [bend right=15] (13) to (8.center);
                \draw [bend right=15] (21.center) to (14);
                \draw [bend left=15] (23.center) to (13);
                \draw [bend right=15] (24.center) to (13);
                \draw [bend left=15] (10) to (0.center);
                \draw [bend right=15, looseness=0.75] (14) to (5.center);
                \draw [bend left=15, looseness=0.75] (16.center) to (10);
                \draw [bend left=15] (13) to (6.center);
                \draw [bend left=15] (13) to (7.center);
\end{pic}


==> tikz/2_spiderdef.tikz <==
 \begin{pic}
        \node  (0) at (-2, 1) {};
        \node  (1) at (-0.5, 1) {};
        \node  (2) at (0, 1) {};
        \node  (3) at (1, 1) {};
        \node  (4) at (1.5, 1) {};
        \node  (5) at (-2, 0.75) {};
        \node  (6) at (-1.5, 0.75) {};
        \node  (7) at (-0.5, 0.75) {};
        \node [style=whitedot] (8) at (1.25, 0.75) {};
        \node  (9) at (-1, 0.5) {...};
        \node  (10) at (1, 0.5) {\small \rotatebox[origin=c]{45}{...}};
        \node [style=whitedot] (11) at (0.75, 0.25) {};
        \node [style=whitedot] (12) at (-1.25, 0) {};
        \node [anchor=east] (13) at (0, 0) {$:=$};
        \node [style=whitedot] (14) at (0.75, -0.25) {};
        \node  (15) at (-1, -0.5) {...};
        \node  (16) at (1, -0.5) {\small \rotatebox[origin=c]{-45}{...}};
        \node  (17) at (-2, -0.75) {};
        \node  (18) at (-1.5, -0.75) {};
        \node  (19) at (-0.5, -0.75) {};
        \node [style=whitedot] (20) at (1.25, -0.75) {};
        \node  (21) at (-2, -1) {};
        \node  (22) at (-0.5, -1) {};
        \node  (23) at (0, -1) {};
        \node  (24) at (1, -1) {};
        \node  (25) at (1.5, -1) {};

        \draw [bend left=15] (18.center) to (12);
        \draw (14) to (11);
        \draw (11) to (2.center);
        \draw [style=small braceedge] (22.center) to node[wire label, inner sep=3 pt]{$n$} (21.center);
        \draw (8) to (4.center);
        \draw (23.center) to (14);
        \draw (24.center) to (20);
        \draw (8) to (3.center);
        \draw [bend left=15] (12) to (5.center);
        \draw [bend right=15] (19.center) to (12);
        \draw [bend left=15] (17.center) to (12);
        \draw [bend right=15] (12) to (7.center);
        \draw (25.center) to (20);
        \draw [bend left=15] (12) to (6.center);
        \draw [style=small braceedge] (0.center) to node[wire label, inner sep=3 pt]{$m$} (1.center);
\end{pic}


==> tikz/2_teleportation.tikz <==
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
    \node (0) at (-1, -2) {};
    \node (1) at (3, -2) {};
    \node (2) at (1, -4) {};
    \node [style=morphism, wedge, hflip] (3) at (-3, -1) {$U_{i}$};
    \node (4) at (-2, 1) {};
    \node (5) at (-3, -0) {};
    \node (6) at (-1, -0) {};
    \node (7) at (-3, -4) {};
    \node [style=morphism, wedge] (8) at (3, 2) {$U_i$};
    \node (9) at (3, 3) {};
    \node [draw=black, dotted, minimum width=2cm, minimum height=4cm] at         (-2.5,-0.5) {};
    \node [draw=black, dotted, minimum width=2cm, minimum height=4cm] at         (3.5,-0.5) {};
    \node at (-3.5, 4) {Alice};
    \node at (2.5, 4) {Bob};
    \node at (1.5, -5.5) {Shared Bell state};    
    \draw [bend right=45, looseness=1.00] (0.center) to (2.center);
    \draw [in=-90, out=0, looseness=1.00] (2.center) to (1.center);
    \draw [bend left=45, looseness=1.00] (5.center) to (4.center);
    \draw [in=90, out=0, looseness=1.00] (4.center) to (6.center);
    \draw (7.center) to (3.south);
    \draw (3.north) to (5.center);
    \draw (6.center) to (0.center);
    \draw (8.south) to (1.center);
    \draw (8.north) to (9.center);
\end{pic}


==> tikz/2_teleportderive.tikz <==
\begin{pic}[xscale=0.9*\tikzxscale, yscale=\tikzyscale]
    \node (0) at (-1, -2) {};
    \node (1) at (1, -2) {};
    \node (2) at (0, -3) {};
    \node [style=morphism, wedge, hflip] (3) at (-3, -1) {$U_{i}$};
    \node (4) at (-2, 1) {};
    \node (5) at (-3, -0) {};
    \node (6) at (-1, -0) {};
    \node (7) at (-3, -4) {};
    \node [style=morphism, wedge] (8) at (1, 2) {$U_i$};
    \node (9) at (1, 3) {}; 
    \draw [bend right=45, looseness=1.00] (0.center) to (2.center);
    \draw [in=-90, out=0, looseness=1.00] (2.center) to (1.center);
    \draw [bend left=45, looseness=1.00] (5.center) to (4.center);
    \draw [in=90, out=0, looseness=1.00] (4.center) to (6.center);
    \draw (7.center) to (3.south);
    \draw (3.north) to (5.center);
    \draw (6.center) to (0.center);
    \draw (8.south) to (1.center);
    \draw (8.north) to (9.center);
\end{pic}
\stackrel{\mbox{\small Thm}~\ref{thm:fund}}{=}
\begin{pic}[xscale=0.9*\tikzxscale, yscale=\tikzyscale]
    \node (0) at (-1, -2) {};
    \node (1) at (1, -2) {};
    \node (2) at (0, -3) {};
    \node (3) at (-3, -1) {};
    \node (4) at (-2, 1) {};
    \node (5) at (-3, -0) {};
    \node (6) at (-1, -0) {};
    \node (7) at (-3, -4) {};
    \node [style=morphism, wedge] (8) at (1, 2) {$U_i$};
    \node (9) at (1, 3) {}; 
    \node [style=morphism, wedge, hflip] (u) at (1, 0) {$U_i$};    
    \draw [bend right=45, looseness=1.00] (0.center) to (2.center);
    \draw [in=-90, out=0, looseness=1.00] (2.center) to (1.center);
    \draw [bend left=45, looseness=1.00] (5.center) to (4.center);
    \draw [in=90, out=0, looseness=1.00] (4.center) to (6.center);
    \draw (7.center) to (3.center);
    \draw (3.center) to (5.center);
    \draw (6.center) to (0.center);
    \draw (u.south) to (1.center);
    \draw (u.north) to (8.south);
    \draw (8.north) to (9.center);
\end{pic}
\;\stackrel{\eqref{eq:unitarityPics}}{=}
\begin{pic}[xscale=0.9*\tikzxscale, yscale=\tikzyscale]
    \node (0) at (-1, -2) {};
    \node (1) at (1, -2) {};
    \node (2) at (0, -3) {};
    \node (3) at (-3, -1) {};
    \node (4) at (-2, 1) {};
    \node (5) at (-3, -0) {};
    \node (6) at (-1, -0) {};
    \node (7) at (-3, -4) {};
    \node (8) at (1, 2) {};
    \node (9) at (1, 3) {}; 
    \draw [bend right=45, looseness=1.00] (0.center) to (2.center);
    \draw [in=-90, out=0, looseness=1.00] (2.center) to (1.center);
    \draw [bend left=45, looseness=1.00] (5.center) to (4.center);
    \draw [in=90, out=0, looseness=1.00] (4.center) to (6.center);
    \draw (7.center) to (3.center);
    \draw (3.center) to (5.center);
    \draw (6.center) to (0.center);
    \draw (8.center) to (1.center);
    \draw (8.center) to (9.center);
\end{pic}
\;\stackrel{\eqref{eq:snake}}{=}
\begin{pic}[xscale=0.5*\tikzxscale, yscale=\tikzyscale]
    \node (0) at (-3, -4) {};
    \node (1) at (3, 3) {};
    \draw (0) to (1);
\end{pic}


==> tikz/2_weirdteleport.tikz <==
\begin{pic}[xscale=2*\tikzxscale, yscale=1.5*\tikzyscale]
    \node  (0) at (-1, -1) {};
    \node  (1) at (1, -0.6) {};
    \node  (2) at (0, -2) {};
    \node  (3) at (1.25, -2.2) {};
    \node  (4) at (2.5, -1) {};
    \node [style=morphism, wedge, hflip] (5) at (0, -1) {$U_i$};
    \node  (6) at (0.5, 0) {};
    \node  (7) at (3.5, -0) {};
    \node  (8) at (0.5, -3) {};
    \node  (9) at (2.5, -0) {};
    \node  (10) at (0, 2.5) {};
    \node  (11) at (2.5, -0) {};
    \node [style=morphism, wedge] (12) at (-2.5, -0) {$U_i$};
    \node  (13) at (-2.25, 2.5) {};
    \node  (14) at (-1, 1) {};
    \node [style=morphism, wedge, hflip] (15) at (-3.5, 1) {$U_i$};
    \node  (16) at (-3.5, -3) {};
    \node  (19) at (3.5, 2.5) {};
    \node [style=morphism, wedge, hflip, vflip] (20) at (-1, -0) {$U_i$};

    \draw [bend right=45, looseness=1.00] (0.center) to (2.center);
    \draw [bend right=45, looseness=1.00] (2.center) to (1.center);
    \draw [bend right=30, looseness=1.00] (5.south) to (3.center);
    \draw [bend right=45, looseness=1.00] (3.center) to (4.center);
    \draw [bend left=45, looseness=1.00] (5.north) to (6.center);
    \draw [bend left=40, looseness=1.00] (6.center) to (1.center);
    \draw [bend right=45, looseness=1.00] (8.center) to (7.center);
    \draw [bend left=45, looseness=1.00] (12.north) to (10.center);
    \draw [bend left=45, looseness=1.00] (10.center) to (11.center);
    \draw (4.center) to (9.center);
    \draw [bend left=45, looseness=1.00] (15.north) to (13.center);
    \draw [bend left=42, looseness=1.0] (13.center) to (14.center);
    \draw (15.south) to (16.center);
    \draw [bend right=45, looseness=1.00] (12.south) to (8.center);
    \draw (14.center) to (20.north);
    \draw (20.south) to (0.center);
    \draw (19.center) to (7.center);
\end{pic}
\quad=\quad
\begin{pic}[xscale=0.5*\tikzxscale, yscale=\tikzyscale]
    \node (0) at (1, -5) {};
    \node (1) at (6, 4) {};
    \draw (0) to (1);
\end{pic}
\begin{pic}

\end{pic}


==> tikz/3_ConvolutionThmProof.tikz <==
\begin{pic}[node distance = 10mm]

\node (mult) [whitedot] {};

\node (f) [state, below of = mult, xshift = -5mm]{$f$};
\node (fprime) [state, below of = mult, xshift = +5mm]{$f'$};

\node (FTlow) [whitedot, above of = mult, xshift = -6mm] {};
\node (FThigh) [whitedot, above of = FTlow, yshift = -5mm] {};

\node (out) [below of = FTlow, xshift = -7mm, yshift = -15mm] {};

\begin{pgfonlayer}{background}
\draw [-,out=90,in=225] (f) to (mult);
\draw [-,out=90,in=315] (fprime) to (mult);
\draw [-,out=90,in=315] (mult) to (FTlow);
\draw [-,out=90,in=270] (FTlow) to (FThigh);
\draw [-,out=90,in=225] (out) to (FTlow);
\end{pgfonlayer}

\node (equals) [right of = mult, xshift = 2mm] {$=$};
\node (mult) [right of = equals, xshift = 12mm] {};

\node (f) [state, below of = mult, xshift = 0mm]{$f$};
\node (fprime) [state, below of = mult, xshift = +10mm]{$f'$};

\node (lFTlow) [whitedot, above of = mult, xshift = -6mm] {};
\node (lFThigh) [whitedot, above of = lFTlow, yshift = -5mm] {};

\node (rFTlow) [whitedot, above of = mult, xshift = +6mm, yshift = 12mm] {};
\node (rFThigh) [whitedot, above of = rFTlow, yshift = -5mm] {};

\node (comult) [whitedot, below of = lFTlow, xshift = -6mm] {};
\node (interm) [above of = comult, xshift = -5mm, yshift = 1mm] {}; 

\node (out) [below of = lFTlow, xshift = -6mm, yshift = -15mm] {};



\begin{pgfonlayer}{background}
\draw [-,out=90,in=315] (f) to (lFTlow);
\draw [-,out=90,in=315] (fprime) to (rFTlow);
\draw [-,out=90,in=270] (lFTlow) to (lFThigh);
\draw [-,out=90,in=270] (rFTlow) to (rFThigh);
\draw [-,out=135,in=270] (comult) to (interm.90);
\draw [-,out=90,in=225] (interm.90) to (rFTlow);
\draw [-,out=45,in=225] (comult) to (lFTlow);
\draw [-,out=90,in=270] (out) to (comult);
\end{pgfonlayer}

\end{pic}


==> tikz/3_FTInversionThm.tikz <==
\begin{pic}[node distance = 10mm]

\node (eqdef) {$=$};

\node (idCenterL) [right of = eqdef, xshift = +5mm, yshift=-2mm] {};
\node (idOut) [below of = idCenterL, yshift = 7mm] {};

\node [blackdot] (Zcomult) [left of = idOut, xshift = +6mm, yshift = -4mm] {};
\node [blackdot] (Zunit) [below of = Zcomult, yshift = +5mm] {};
\node (ZOut) [left of = idOut, xshift = +2mm] {};
\node (ZOutHigh) [above of = ZOut, yshift = +5mm] {};

\node [whitedot](Xmult) [right of = idCenterL, xshift = -6mm, yshift = +8mm] {};
\node [whitedot](Xcounit) [above of = Xmult, yshift = -5mm] {};

\node [draw, diamond](idCenterR) [right of = idCenterL, xshift = -2mm, yshift = 0mm] {};

\node [state](idIn) [below of = idCenterR,yshift = 4mm,inner sep = 1mm] {f};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](idOut) to (idCenterL.90);
\draw[-] [out=90,in=270](idIn) to (idCenterR.south);
\draw[-] [out=90,in=225](idCenterL) to (Xmult);
\draw[-] [out=90,in=315](idCenterR) to (Xmult);
\draw[-] [out=90,in=270](Xmult) to (Xcounit);
\draw[-] [out=270,in=45](idOut.90) to (Zcomult);
\draw[-] [out=270,in=135](ZOut.90) to (Zcomult);
\draw[-] [out=90,in=270](Zunit) to (Zcomult);
\draw[-] [out=90,in=270](ZOut) to (ZOutHigh);
\end{pgfonlayer}


\node (fhatCenter) [left of = eqdef, xshift = 0mm] {};

\node  (fhatOut) [above  of = fhatCenter, yshift = 0mm] {};
\node [state] (fhatIn) [below  of = fhatCenter, yshift = +2mm,inner sep = 1mm] {$\tilde{\tilde{f}}$};


\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](fhatIn) to (fhatOut);
\end{pgfonlayer}



\node (eqdef) [right of = eqdef, xshift = +22mm] {$=$};

\node (fhatCenter) [right of = eqdef, xshift = 0mm] {};
\node [draw, diamond](antipodeup) [right of = eqdef, yshift = 3.5mm] {};
\node (antipodeInverseSym) [above right of = antipodeup, xshift = -4mm, yshift = -4.5mm] {\small{-1}};
\node [draw, diamond](antupodedown) [right of = eqdef, yshift = -3.5mm] {};
\node  (fhatOut) [above  of = fhatCenter, yshift = 0mm] {};
\node [state] (fhatIn) [below  of = fhatCenter, yshift = +2mm,inner sep = 1mm] {$f$};


\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](fhatIn) to (antupodedown);
\draw (antupodedown) to (antipodeup);
\draw[-] (antipodeup) to (fhatOut);
\end{pgfonlayer}

\node (eqdef) [right of = eqdef, xshift = +7mm] {$=$};

\node (fhatCenter) [right of = eqdef, xshift = -4mm] {};
\node  (fhatOut) [above  of = fhatCenter, yshift = 0mm] {};
\node [state] (fhatIn) [below  of = fhatCenter, yshift = +2mm,inner sep = 1mm] {$f$};


\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](fhatIn) to (fhatOut);
\end{pgfonlayer}


\end{pic}


==> tikz/3_FTv2.tikz <==
\begin{pic}[node distance = 10mm]


\node (idCenterL)  {};
\node (idOut) [below of = idCenterL, yshift = 1mm] {};

\node [whitedot](Xmult) [right of = idCenterL, xshift = -6mm, yshift = +8mm] {};
\node [whitedot](Xcounit) [above of = Xmult, yshift = -5mm] {};


\node [draw, diamond](idCenterR) [right of = idCenterL, xshift = -2mm, yshift = 0mm] {};

\node [state](idIn) [below of = idCenterR,yshift = 4mm,inner sep = 1mm] {f};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](idOut) to (idCenterL.90);
\draw[-] [out=90,in=270](idIn) to (idCenterR.south);
\draw[-] [out=90,in=225](idCenterL) to (Xmult);
\draw[-] [out=90,in=315](idCenterR) to (Xmult);
\draw[-] [out=90,in=270](Xmult) to (Xcounit);
\end{pgfonlayer}


\node (equals) [right of = idCenterL, xshift = +7mm, yshift = 0mm] {$=$};

\node (projCenter) [right of = equals, xshift = 14mm, yshift = +5mm]  {};
\node (sum) [left of = projCenter, xshift = -4mm, yshift = -5mm]  {$\dfrac{1}{N}\sum\limits_\chi$};

\node [copoint, fill=black, scale=1.4] (projL) [left of = projCenter, xshift=5mm, yshift=1.5mm] {};
\node [left of = projCenter, xshift=2.5mm, yshift=4mm] {$\chi$};
\node [draw, diamond] (projR2) [right of = projCenter,xshift=-5mm,yshift = -6mm] {};
\node [copoint, fill=black, scale=1.4] (projR) [above of = projR2,yshift=-3mm] {};
\node [above of = projR2,yshift=0mm, xshift=-2.5mm] {$\chi$};

\node (projOut) [below of = projL, yshift = -5mm] {};
\node [state](projIn) [below of = projR2, yshift = 3mm,inner sep = 1mm] {f};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](projOut) to (projL);
\draw[-] [out=90,in=270](projIn) to (projR2.south);
\draw[-](projR2.north) to (projR);
\end{pgfonlayer}

\node (eqdef) [left of = idCenterL, xshift = +3mm, yshift = +2mm] {$=$};

\node (fhatCenter) [left of = eqdef, xshift = 0mm] {};

\node [state, hflip] (fhatOut) [above  of = fhatCenter, yshift = -5mm,inner sep = 1mm] {$\hat{f}$};
\node (fhatIn) [below  of = fhatCenter, yshift = 0mm] {};

\node (mapsto) [left of = fhatCenter,xshift = 2mm]{$\mapsto$};

\node (fCenter) [left of = mapsto, xshift = +3mm] {};

\node (fOut) [above of = fCenter, yshift = -2mm] {};
\node [state] (fIn) [below of = fCenter, yshift = 3mm,inner sep = 1mm] {f};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](fhatIn) to (fhatOut);
\draw[-] [out=90,in=270](fIn) to (fOut);
\end{pgfonlayer}

\end{pic}


==> tikz/3_FTv3.tikz <==
\begin{pic}[node distance = 10mm, xscale=1]


\node (idCenterL)  {};
\node (idOut) [below of = idCenterL, yshift = 1mm] {};

\node [whitedot](Xmult) [right of = idCenterL, xshift = -6mm, yshift = +8mm] {};
\node [whitedot](Xcounit) [above of = Xmult, yshift = -5mm] {};


\node [diamond, draw, scale=1](idCenterR) [right of = idCenterL, xshift = -2mm, yshift = 0mm] {};

\node [state](idIn) [below of = idCenterR,yshift = 4mm,inner sep = 1mm] {f};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](idOut) to (idCenterL.90);
\draw[-] [out=90,in=270](idIn) to (idCenterR.south);
\draw[-] [out=90,in=225](idCenterL) to (Xmult);
\draw[-] [out=90,in=315](idCenterR) to (Xmult);
\draw[-] [out=90,in=270](Xmult) to (Xcounit);
\end{pgfonlayer}




\node (eqdef) [left of = idCenterL, xshift = +3mm, yshift = +2mm] {$=$};

\node (fhatCenter) [left of = eqdef, xshift = 0mm] {};

\node [state, hflip, scale=0.8] (fhatOut) [above  of = fhatCenter, yshift = -5mm,inner sep = 1mm] {$\hat{f}$};
\node (fhatIn) [below  of = fhatCenter, yshift = 0mm] {};

\node (mapsto) [left of = fhatCenter,xshift = 2mm]{$\mapsto$};

\node (fCenter) [left of = mapsto, xshift = +3mm] {};

\node (fOut) [above of = fCenter, yshift = -2mm] {};
\node [state, scale=0.8] (fIn) [below of = fCenter, yshift = 3mm,inner sep = 1mm] {f};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](fhatIn) to (fhatOut);
\draw[-] [out=90,in=270](fIn) to (fOut);
\end{pgfonlayer}

\end{pic}


==> tikz/3_PontDualityCanonProof.tikz <==
\begin{pic}[node distance = 10mm]

\node (equals) {LHS $=$};

\node (mult) [altwhitedot, right of = equals, xshift = 2mm] {};

\node (unit) [altwhitedot, above of = mult, yshift = -5mm] {};

\node (lphi) [morphism, below of = mult, xshift = -5mm] {$\varphi$};
\node (rphi) [morphism, below of = mult, xshift = +5mm] {$\varphi$};

\node (out) [below of = lphi, yshift = -5mm] {};
\node (f) [state, below of = rphi, yshift = 0mm] {$f$};

\begin{pgfonlayer}{background}
\draw[-,out=90,in=270] (f) to (rphi.south);
\draw[-,out=90,in=270] (out) to (lphi.south);
\draw[-,out=90,in=225] (lphi.north) to (mult);
\draw[-,out=90,in=315] (rphi.north) to (mult);
\draw[-,out=90,in=270] (mult) to (unit);
\end{pgfonlayer}

\node (equals) [right of = mult, xshift = +5mm] {$=$};

\node (mult) [whitedot, right of = equals, xshift = 5mm] {};

\node (phi) [morphism, above of = mult, yshift = -2mm] {$\varphi$};

\node (unit) [altwhitedot, above of = phi, yshift = -2mm] {};

\node (lphi) [below of = mult, xshift = -5mm] {};
\node (rphi) [below of = mult, xshift = +5mm] {};

\node (out) [below of = lphi, yshift = -5mm] {};
\node (f) [state, below of = rphi, yshift = 0mm] {$f$};

\begin{pgfonlayer}{background}
\draw[-,out=90,in=270] (f) to (rphi.90);
\draw[-,out=90,in=270] (out) to (lphi.90);
\draw[-,out=90,in=225] (lphi) to (mult);
\draw[-,out=90,in=315] (rphi) to (mult);
\draw[-,out=90,in=270] (mult) to (phi.south);
\draw (phi.north) to (unit);
\end{pgfonlayer}

\node (equals) [right of = mult, xshift = +5mm] {$=$};

\node (mult) [whitedot, right of = equals, xshift = 5mm] {};
\node (unit) [whitedot, above of = mult, yshift = -5mm] {};

\node (lphi) [below of = mult, xshift = -5mm] {};
\node (rphi) [below of = mult, xshift = +5mm] {};

\node (out) [below of = lphi, yshift = -5mm] {};
\node (f) [state, below of = rphi, yshift = 0mm] {$f$};

\begin{pgfonlayer}{background}
\draw[-,out=90,in=270] (f) to (rphi.90);
\draw[-,out=90,in=270] (out) to (lphi.90);
\draw[-,out=90,in=225] (lphi) to (mult);
\draw[-,out=90,in=315] (rphi) to (mult);
\draw[-,out=90,in=270] (mult) to (unit);
\end{pgfonlayer}


\node (equals) [right of = mult, xshift = 2mm] {$\equiv$ RHS};
\end{pic}


==> tikz/3_SCIsC.tikz <==
\begin{pic}[scale=0.8, yscale=0.8]

%\node (t) [whitedot] at (-6,0.5) {};
%\node (b) [whitedot] at (-6,-0.5) {};
%\draw (t) to (b.center);

                \node (0) at (6.5, 2) {};
                \node (1) at (-4.5, 1.75) {};
                \node (2) at (4.25, 1.75) {};
                \node (3) at (-1, 1.5) {};
                \node (4) at (2.25, 1.5) {};
                \node [style=blackdot] (5) at (5.5, 1.5) {};
                \node [style=blackdot] (6) at (0, 1.25) {};
                \node [style=blackdot] (7) at (3.5, 1.25) {};
                \node [style=blackdot] (8) at (-4.5, 1) {};
                %\node [style=blackdot] (9) at (-1.75, 0.75) {};
                %\node [style=blackdot] (10) at (1.75, 0.75) {};
                \node [style=blackdot] (11) at (-1, 0.5) {};
                \node [style=blackdot] (12) at (0, 0.5) {};
                \node [style=whitedot] (13) at (2.75, 0.5) {};
                \node [style=whitedot] (14) at (4.75, 0.5) {};
                \node [style=blackdot] (15) at (6.5, 0.5) {};
                \node (16) at (-6.25, 0.25) {};
                \node (17) at (-5.75, 0.25) {};
                %\node [style=whitedot] (18) at (-1.75, 0.25) {};
                %\node [style=whitedot] (19) at (1.75, 0.25) {};
                \node [style=antipode] (20) at (-3.75, 0) {$S$};
                \node (21) at (-2.75, 0) {$\stackrel{\eqref{eq:complementarity}}{=}}$};
                \node (22) at (1, 0) {$\stackrel{\eqref{eqn:bialgebraEqns}}{=}}$};
                \node (23) at (3.75, 0) {$\stackrel{\eqref{eq:coherence}}{=}}$};
                \node (24) at (5.75, 0) {$\stackrel{\eqref{eq:dagfrob}}{=}}$};
                \node (25) at (-6.25, -0.25) {};
                \node (26) at (-5.75, -0.25) {};
                %\node [style=blackdot] (27) at (-1.75, -0.25) {};
               % \node [style=blackdot] (28) at (1.75, -0.25) {};
                \node [style=whitedot] (29) at (-1, -0.5) {};
                \node [style=whitedot] (30) at (0, -0.5) {};
                \node [style=blackdot] (31) at (2.75, -0.5) {};
                \node [style=blackdot] (32) at (4.75, -0.5) {};
                %\node [style=whitedot] (33) at (-1.75, -0.75) {};
                %\node [style=whitedot] (34) at (1.75, -0.75) {};
                \node [style=whitedot] (35) at (6.5, -0.75) {};
                \node [style=whitedot] (36) at (-4.5, -1) {};
                \node [style=whitedot] (37) at (0, -1.25) {};
                \node [style=whitedot] (38) at (3.25, -1.25) {};
                \node (39) at (-1, -1.5) {};
                \node (40) at (2.25, -1.5) {};
                \node [style=whitedot] (41) at (5.5, -1.5) {};
                \node (42) at (-4.5, -1.75) {};
                \node (43) at (4.25, -1.75) {};
                \node (44) at (6.5, -2) {};

                \draw (12) to (6);
                \draw (37) to (30);
                \draw (8) to (1.center);
                \draw [bend left=15, looseness=1.00] (13) to (4.center);
                \draw [in=-105, out=30, looseness=1.00] (14) to (5);
                \draw [bend left=15, looseness=1.00] (43.center) to (32);
                \draw [bend left=15, looseness=1.00] (40.center) to (31);
                \draw [bend right=15, looseness=1.00] (38) to (31);
                %\draw (18) to (9);
                \draw [in=-30, out=105, looseness=1.00] (41) to (32);
                \draw [in=-15, out=90, looseness=1.00] (20) to (8);
                %\draw (34) to (28);
                \draw (39.center) to (29);
                \draw (11) to (3.center);
                \draw [in=-90, out=15, looseness=1.00] (36) to (20);
                \draw (29) to (12);
                \draw (30) to (11);
                \draw (15) to (0.center);
                \draw (31) to (13);
                \draw [bend right=15, looseness=1.00] (13) to (7);
                \draw [bend left=45, looseness=0.75] (29) to (11);
                \draw [in=-165, out=165, looseness=1.00] (36) to (8);
                \draw (42.center) to (36);
                \draw [bend left=15, looseness=1.00] (14) to (2.center);
                %\draw (33) to (27);
                \draw (44.center) to (35);
                %\draw (19) to (10);
                \draw [bend right=45, looseness=0.75] (30) to (12);
\end{pic}


==> tikz/3_antipode.tikz <==
\begin{pic}[node distance = 10mm]

\node (eqdef) {$=$};

\node (idCenterL) [right of = eqdef, xshift = +5mm, yshift=-2mm] {};
\node (idOut) [below of = idCenterL, yshift = 7mm] {};

\node [whitedot] (Zcomult) [left of = idOut, xshift = +6mm, yshift = -4mm] {};
\node [whitedot] (Zunit) [below of = Zcomult, yshift = +5mm] {};
\node (ZOut) [left of = idOut, xshift = +2mm] {};
\node (ZOutHigh) [above of = ZOut, yshift = +5mm] {};

\node [blackdot](Xmult) [right of = idCenterL, xshift = -6mm, yshift = +8mm] {};
\node [blackdot](Xcounit) [above of = Xmult, yshift = -5mm] {};

\node (idCenterR) [right of = idCenterL, xshift = -2mm, yshift = 0mm] {};

\node (idIn) [below of = idCenterR,yshift = 4mm] {};

\node [draw, diamond, scale=0.5] (fhatCenter) [left of = eqdef, xshift = 0mm] {};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](idOut) to (idCenterL.90);
\draw[-] [out=90,in=270](idIn) to (idCenterR.90);
\draw[-] [out=90,in=225](idCenterL) to (Xmult);
\draw[-] [out=90,in=315](idCenterR) to (Xmult);
\draw[-] [out=90,in=270](Xmult) to (Xcounit);
\draw[-] [out=270,in=45](idOut.90) to (Zcomult);
\draw[-] [out=270,in=135](ZOut.90) to (Zcomult);
\draw[-] [out=90,in=270](Zunit) to (Zcomult);
\draw[-] [out=90,in=270](ZOut) to (ZOutHigh);
\end{pgfonlayer}




\node  (fhatOut) [above  of = fhatCenter, yshift = 0mm] {};
\node (fhatIn) [below  of = fhatCenter, yshift = 0mm] {};


\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](fhatIn) to (fhatCenter);
\draw[-] (fhatCenter) to (fhatOut);
\end{pgfonlayer}



\end{pic}


==> tikz/3_antipodeInverse.tikz <==
\begin{pic}[node distance = 10mm]

\node (eqdef) {$=$};

\node (idCenterL) [right of = eqdef, xshift = +5mm, yshift=-2mm] {};
\node (idOut) [below of = idCenterL, yshift = 7mm] {};

\node [blackdot] (Zcomult) [left of = idOut, xshift = +6mm, yshift = -4mm] {};
\node [blackdot] (Zunit) [below of = Zcomult, yshift = +5mm] {};
\node (ZOut) [left of = idOut, xshift = +2mm] {};
\node (ZOutHigh) [above of = ZOut, yshift = +5mm] {};

\node [whitedot](Xmult) [right of = idCenterL, xshift = -6mm, yshift = +8mm] {};
\node [whitedot](Xcounit) [above of = Xmult, yshift = -5mm] {};

\node (idCenterR) [right of = idCenterL, xshift = -2mm, yshift = 0mm] {};

\node (idIn) [below of = idCenterR,yshift = 4mm] {};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](idOut) to (idCenterL.90);
\draw[-] [out=90,in=270](idIn) to (idCenterR.90);
\draw[-] [out=90,in=225](idCenterL) to (Xmult);
\draw[-] [out=90,in=315](idCenterR) to (Xmult);
\draw[-] [out=90,in=270](Xmult) to (Xcounit);
\draw[-] [out=270,in=45](idOut.90) to (Zcomult);
\draw[-] [out=270,in=135](ZOut.90) to (Zcomult);
\draw[-] [out=90,in=270](Zunit) to (Zcomult);
\draw[-] [out=90,in=270](ZOut) to (ZOutHigh);
\end{pgfonlayer}


\node [draw, diamond, scale=0.5] (fhatCenter) [left of = eqdef, xshift = 0mm] {};
\node (antipodeInverseSym) [above right of = fhatCenter, xshift = -4mm, yshift = -4.5mm] {\small{-1}};

\node  (fhatOut) [above  of = fhatCenter, yshift = 0mm] {};
\node (fhatIn) [below  of = fhatCenter, yshift = 0mm] {};


\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](fhatIn) to (fhatCenter);
\draw[-] (fhatCenter) to (fhatOut);
\end{pgfonlayer}



\end{pic}


==> tikz/3_inverseFTv3.tikz <==
\begin{pic}[node distance = 10mm]



\node [state, hflip, scale=0.8,inner sep = 1mm](idCenterL) {$\tilde{f}$};
\node (idOut) [below of = idCenterL, yshift = 1mm] {};

\node [blackdot] (Zcomult) [left of = idOut, xshift = +6mm, yshift = -4mm] {};
\node [blackdot] (Zunit) [below of = Zcomult, yshift = +5mm] {};
\node (ZOut) [left of = idOut, xshift = +2mm] {};
\node (ZOutHigh) [above of = ZOut, yshift = +5mm] {};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](idOut) to (idCenterL.90);
\draw[-] [out=270,in=45](idOut.90) to (Zcomult);
\draw[-] [out=270,in=135](ZOut.90) to (Zcomult);
\draw[-] [out=90,in=270](Zunit) to (Zcomult);
\draw[-] [out=90,in=270](ZOut) to (ZOutHigh);
\end{pgfonlayer}




\node (eqdef) [left of = idCenterL, xshift = -4mm] {$=$};

\node (fhatCenter) [left of = eqdef, xshift = 0mm] {};

\node  (fhatOut) [above  of = fhatCenter, yshift = 0mm] {};
\node [state, scale=0.8] (fhatIn) [below  of = fhatCenter, yshift = +5mm,inner sep = 1mm] {$\tilde{\tilde{f}}$};

\node (mapsto) [left of = fhatCenter,xshift = 2mm]{$\mapsto$};

\node (fCenter) [left of = mapsto, xshift = +3mm] {};

\node [state, hflip, scale=0.8] (fOut) [above of = fCenter, yshift = -5mm,inner sep = 1mm] {$\tilde{f}$};
\node  (fIn) [below of = fCenter, yshift = 0mm] {};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](fhatIn) to (fhatOut);
\draw[-] [out=90,in=270](fIn) to (fOut);
\end{pgfonlayer}

\end{pic}


==> tikz/3_measExample.tikz <==
\begin{pic}[yscale=0.8]
                \node [style=graydot] (2) at (0.75, 0) {};
                \node [point](3) at (0.25, -0.75) {$0$};
                \node [point] (4) at (1.25, -0.75) {$0$};
                \draw [style=diredge, bend right] (4) to (2);
                \draw [style=diredge, bend right] (2) to (3);
                \draw [style=diredge] (2) to (0.center);
\end{pic}\;=\;\sum_i
\begin{pic}[dotpic]
                \node [style={point}] (0a) at (0.75, 0.1) {$0$};
                \node [style={copoint}] (0b) at (0.75, -1.1) {$0$};    
                \node [style={gray copoint}] (1) at (0.75, 1) {$i$};
                \node (2) at (-0.75, 2) {};
                \node [style={gray point}] (3) at (1.25, 2) {$i$};
                \node (4) at (-0.25, 2.75) {};
                \node (5) at (-0.75, -1.5) {};
                \node (6) at (0.75, -1.5) {};
                \node [style={gray point}] (7) at (0.25, 2) {$i$};
                \node (8) at (0, -2.25) {};
                \node (9) at (1.25, 3) {};
                \draw [style=diredge] (0a) to (1);
                \draw [style=diredge] (6.center) to (0b);
                \draw [in=90, out=180, looseness=1.00] (4.center) to (2.center);
                \draw [in=-90, out=0, looseness=1.00] (8.center) to (6.center);
                \draw [in=0, out=90, looseness=1.00] (7) to (4.center);
                \draw [style=diredge, in=90, out=-90, looseness=1.00] (2.center) to (5.center);
                \draw [in=180, out=-90, looseness=1.00] (5.center) to (8.center);
                \draw [style=diredge] (3) to (9.center);
\end{pic}\;=\;\sum_i
\begin{pic}
\node [style={point}] (0a) at (0, 0) {$0$};
\node [style={gray copoint}] (0b) at (0, 0.75) {$i$};
\node [style={point}] (1a) at (0.6, 0) {$0$};
\node [style={gray copoint}] (1b) at (0.6, 0.75) {$i$};
\node [style={gray point}] (2) at (1.2, 0) {$i$};
\node (2b) at (1.2, 0.75) {};
\draw [diredge] (0b) to (0a);
\draw [style=diredge] (1a) to (1b);
\draw [style=diredge] (2) to (2b);
\end{pic}\;=\;
\frac{1}{2}\ket{+}+\frac{1}{2}\ket{-}.


==> tikz/3_multchardef.tikz <==
\begin{pic}[scale=0.6]

\def\deltax{1} 
\def\deltay{1} 

\path[use as bounding box] (-\deltax-7,-1.5*\deltay) rectangle (12*\deltax,1.75*\deltay);

\node (mult_label_inl_L) at (-\deltax,-1.5*\deltay) {};
\node (mult_label_inr_L) at (+\deltax,-1.5*\deltay) {};
\node [whitedot] (mult_L) at (0,-0.25*\deltay) {};

\node [copoint, fill=black] (effect_L) at (0,+1*\deltay) {};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=225](mult_label_inl_L) to (mult_L);
\draw[-] [out=90,in=315](mult_label_inr_L) to (mult_L);
\draw[-] (mult_L) to (effect_L.south);
\end{pgfonlayer}

\node at (2*\deltax,0) {$=$};

\node (mult_label_inl_R) at (3.5*\deltax,-1.5*\deltay) {};
\node (mult_label_inr_R) at (5*\deltax,-1.5*\deltay) {};
\node [copoint, fill=black] (effectl_R) at (3.5*\deltax,+1*\deltay) {};
\node [copoint, fill=black] (effectr_R) at (5*\deltax,+1*\deltay) {};


\begin{pgfonlayer}{background}
\draw[-] (mult_label_inl_R) to (effectl_R);
\draw[-] (mult_label_inr_R) to (effectr_R);
\end{pgfonlayer}


\node [whitedot] (unit_L) at (8.5*\deltax,-0.25*\deltay) {};
\node [copoint, fill=black] (effect_L2) at (8.5*\deltax,\deltay) {};
\begin{pgfonlayer}{background}
\draw[-] (unit_L) to (effect_L2);
\end{pgfonlayer}

\node at (10*\deltax,0) {$=$};

%\draw (current bounding box.south west) rectangle (current bounding box.north east);

\end{pic}


==> tikz/3_multcharresIDRel.tikz <==
\begin{pic}[node distance = 10mm]


\node (spacer) {};

\node (sum) {$\mathlarger{\bigcup}\limits_\chi$};
\node (projCenter) [right of = sum, xshift = -1mm, yshift=1mm] {};
\node [point, scale=1.4, fill=black] (projTop) [above of = projCenter, yshift=-4mm, xshift=3mm] {};
\node [above of = projCenter, yshift=-6mm] {$\chi$};
\node [copoint, scale=1.4, fill=black] (projBot) [below of = projCenter,yshift=+4mm, xshift=3mm] {};
\node [below of = projCenter,yshift=+6mm] {$\chi$};

\node (projIn) [below of = projBot, yshift = 4mm] {};
\node (projOut) [above of = projTop, yshift = -4mm] {};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](projIn) to (projBot);
\draw[-] [out=90,in=270](projTop) to (projOut);
\end{pgfonlayer}

\node (equals) [right of = projCenter, xshift = -2mm] {$=$};

\node (idCenter) [right of = equals, xshift = -3mm] {};

\node (idIn) [below of = idCenter] {};
\node (idOut) [above of = idCenter] {};;

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](idIn) to (idOut);
\end{pgfonlayer}


\end{pic}


==> tikz/3_oracle.tikz <==
\sqrt{\ud(A)}
\begin{pic}[xscale=1.8*\tikzxscale, yscale=1.3*\tikzyscale]
    \node (dot) [blackdot] at (0,1) {};
    \node (f) [morphism, wedge] at (0.7,2) {$f$};
    \node (m) [whitedot] at (1.4,3) {};
\draw (0,0.25)
        node [below] {$A$}
    to (0,1)
    to [out=left, in=south] (-0.7,2)
    to (-0.7,3.75)
        node [above] {$A$};
\draw (0,1)
    to [out=right, in=south] (f.south);
\draw  (f.north)
    to [out=up, in=left] (1.4,3)
    to [out=right, in=up] +(0.7,-1)
    to (2.1,0.25)
        node [below] {$B$};;
\draw (m.center) to +(0,0.75) node [above] {$B$};
\end{pic}


==> tikz/3_orthRED.tikz <==
\begin{pic}[node distance = 10mm]

\node (aligner) {};

\node (center) {};

\node (algebraTop) [whitedot]   
  [above of = center, yshift = -4mm]{};
\node (normalisation) [left of = algebraTop] {$\frac{1}{N}$};
\node (Hout) [copoint,fill=black, above of = algebraTop, xshift = -6mm,yshift = 6mm] {};
\node [above of = algebraTop, xshift = -7mm,yshift = 4mm] {$\chi$};
\node (antipode) [diamond, scale=0.7,above of = algebraTop, xshift = -7mm,yshift = -2mm] {};
\node (Tout) [copoint, fill = black,above of = algebraTop, xshift = +6mm,yshift = 6mm] {};
\node [above of = algebraTop, xshift = 8mm,yshift = 4mm] {$\chi'$};

\node (algebraBot) [whitedot]  
  [below of = center, yshift = +8mm]{};

\begin{pgfonlayer}{background}
\draw[-,out=90,in=270] (algebraBot) to (algebraTop);
\draw[-,out=135,in=270] (algebraTop) to (Hout);
\draw[-,out=45,in=270] (algebraTop) to (Tout);
\end{pgfonlayer}

\node (equals) [right of = center, xshift = +3mm,yshift = 5mm]{$=$};

\node (center) [right of = equals, xshift = 0mm,yshift = 0mm] {$\delta_{\chi\chi'}$};

\end{pic}


==> tikz/3_orthogonalityMultChar.tikz <==
\begin{pic}[node distance = 11mm]

\node (aligner) {};

\node (center) {};

\node (algebraTop) [blackdot]   
  [above of = center, yshift = -4mm]{};
\node (normalisation) [left of = algebraTop] {$\frac{1}{N}$};
\node (Hout) [copoint,fill=black, above of = algebraTop, xshift = -6mm,yshift = 6mm] {};
\node [above of = algebraTop, xshift = -7mm,yshift = 4mm] {$\chi$};
\node (antipode) [draw, diamond, scale=0.7,above of = algebraTop, xshift = -6mm,yshift = -2mm] {};
\node (Tout) [copoint, fill = black,above of = algebraTop, xshift = +6mm,yshift = 6mm] {};
\node [above of = algebraTop, xshift = 8mm,yshift = 4mm] {$\chi'$};

\node (algebraBot) [blackdot]  
  [below of = center, yshift = +8mm]{};

\begin{pgfonlayer}{background}
\draw[-,out=90,in=270] (algebraBot) to (algebraTop);
\draw[-,out=135,in=300] (algebraTop) to (antipode.south);
\draw (antipode) to (Hout);
\draw[-,out=45,in=270] (algebraTop) to (Tout);
\end{pgfonlayer}

\node (equals) [right of = center, xshift = +3mm,yshift = 5mm]{$=$};

\node (center) [right of = equals, xshift = 0mm,yshift = 0mm] {$\delta_{\chi\chi'}$};


%\node (scalarBot) [dot, fill = \Zcolour]  
% [right of = center, xshift = -6mm,yshift = -5mm]{};
%\node (scalarTop) [dot, fill = \Zcolour]  
% [right of = center, xshift = -6mm,yshift = +5mm]{};
  
%\begin{pgfonlayer}{background}
%\draw[-,out=90,in=270] (scalarBot) to (scalarTop);
%\end{pgfonlayer}


\end{pic}


==> tikz/3_phaseUnbiased.tikz <==
\begin{pic}[xscale=-1*\tikzxscale, yscale=\tikzyscale]
\node [style=state] (0) at (0, -1) {$a$};
\node [style=graydot] (1) at (0, -0) {};
\node [style=state, hflip] (2) at (-1, 1) {$a$};
\node (3) at (1, 1) {};
\node (4) at (1, 2) {};                

\draw (0) to (1);
\draw (3.center) to (4);
\draw [bend left=45, looseness=1.00] (1) to (2);
\draw [bend right=45, looseness=1.00] (1) to (3.center);
\end{pic}
\;\stackrel{\small \mbox{Thm}~\ref{thm:spider}}{=}\;
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
                \node [style=state] (0) at (-2, -0.5) {$a$};
                \node [style=graydot] (1) at (-1, 0.5) {};
                \node [style=graydot] (2) at (1, -1.5) {};
                \node [style=state, hflip] (3) at (2, -0.5) {$a$};
                \node (4) at (-1, 1.5) {};
                \node (5) at (0, -0.5) {};
                \draw [bend left=45, looseness=0.75] (0) to (1);
                \draw (1) to (4.center);
                \draw [bend right=45, looseness=1.00] (2) to (3);
                \draw [bend left=45, looseness=0.75] (1) to (5.center);
                \draw [bend right=45, looseness=0.75] (5.center) to (2);
\end{pic}
\;\stackrel{\eqref{eq:sym}}{=}\;
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
                \node [style=state] (0) at (-2, -0.25) {$a$};
                \node [style=graydot] (1) at (-1, 1.5) {};
                \node [style=state, hflip] (2) at (0, -0.5) {$a$};
                \node (3) at (-1, 2.5) {};
                \node (4) at (1.75, -0.5) {};
                \node [style=graydot] (5) at (1, -1.5) {};

                \draw [bend left=45, looseness=0.75] (0) to (1);
                \draw (1) to (3.center);
                \draw [bend left=60, looseness=0.50] (1) to (4.center);
                \draw [bend right=45, looseness=1.00] (5) to (4.center);
                \draw [in=-90, out=180, looseness=1.00] (5) to (2);
\end{pic}
\qquad\qquad\qquad\quad\;\;\;
\end{equation}
\begin{equation}
\stackrel{\eqref{eq:dagfrob}}{=}
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
                \node [style=state] (0) at (-3.25, -1.5) {$a$};
                \node [style=graydot] (1) at (-1.5, 0.75) {};
                \node (2) at (-1.5, 1.75) {};
                \node (3) at (1.75, -0.5) {};
                \node [style=graydot] (4) at (1, -1.5) {};
                \node [style=state] (5) at (-1.25, -1.5) {$a$};
                \node [style=whitedot] (6) at (-0.5, -0.5) {};
                \node (7) at (0.25, -1) {};
                \draw [bend left=45, looseness=0.75] (0) to (1);
                \draw (1) to (2.center);
                \draw [bend left=60, looseness=0.50] (1) to (3.center);
                \draw [bend right=45, looseness=1.00] (4) to (3.center);
                \draw [bend right=45, looseness=1.00] (6) to (5);
                \draw [bend left, looseness=1.25] (4) to (7.center);
                \draw [bend right, looseness=1.00] (7.center) to (6);
\end{pic}
\stackrel{\eqref{eq:copy}}{=}
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
                \node [style=graydot] (0) at (-1.5, 0.75) {};
                \node (1) at (-1.5, 1.75) {};
                \node (2) at (1.75, -0.5) {};
                \node [style=graydot] (3) at (1, -1.5) {};
                \node [style=whitedot] (4) at (-0.5, -0.5) {};
                \node (5) at (0.25, -1) {};
                \node [style=whitedot] (6) at (-2, -1.5) {};
                \node [style=state] (7) at (-2, -2.25) {$a$};
                \node (8) at (-2.75, -0.25) {};
                \node (9) at (-1.25, -1) {};
                \draw (0) to (1.center);
                \draw [bend left=60, looseness=0.50] (0) to (2.center);
                \draw [bend right=45, looseness=1.00] (3) to (2.center);
                \draw [bend left, looseness=1.25] (3) to (5.center);
                \draw [bend right, looseness=1.00] (5.center) to (4);
                \draw (7) to (6);
                \draw [bend left, looseness=1.00] (6) to (8.center);
                \draw [bend right=45, looseness=1.00] (0) to (8.center);
                \draw [bend right, looseness=1.00] (6) to (9.center);
                \draw [bend right, looseness=1.00] (4) to (9.center);
\end{pic}
\stackrel{\eqref{eq:complementarity}}{=}
\begin{pic}
\node [state] (1) at (0,-1) {$a$};
\node [whitedot] (2) at (0,-0.5) {};
\node [graydot] (3) at (0,0.25) {};
\node (4) at (0,1) {};
\draw (1) to (2);
\draw (3) to (4);
\end{pic}
\stackrel{\eqref{eq:unitscalar}}{=}\;
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
\draw (0,0) to (0,2);
\node [graydot] at (0,0) {};
\end{pic}


==> tikz/3_spider_sums.tikz <==
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
                \node (0) at (-1.75, 1) {};
                \node [style={graydot}] (1) at (-1.75, 0.25) {};
                \node (2) at (0, -0) {$=$};
                \node (3) at (-2.5, -0.5) {};
                \node (4) at (-1, -0.5) {};
                \node [style={gray copoint}] (5) at (2.5, -0.5) {$i$};
                \node [style={gray copoint}] (6) at (3.5, -0.5) {$i$};
                \node [style={gray point}] (7) at (3, 0.5) {$i$};
                \node (8) at (3, 1.25) {};
                \node (9) at (2.5, -1.25) {};
                \node (10) at (3.5, -1.25) {};
                \node [style={graydot}] (11) at (6.5, -0) {};
                \node (12) at (6.5, -1) {};
                \node (13) at (5.75, 1) {};
                \node (14) at (10.75, 1.5) {};
                \node (15) at (7.25, 1) {};
                \node [style={gray point}] (16) at (10.75, 0.75) {$i$};
                \node [style={gray point}] (17) at (11.75, 0.75) {$i$};
                \node (18) at (8, -0) {$=$};
                \node (19) at (11.75, 1.5) {};
                \node (20) at (11.25, -1.25) {};
                \node [style={gray copoint}] (21) at (11.25, -0.5) {$i$};
                \node (22) at (-1.5, -3.5) {};
                \node [style={graydot}] (23) at (-1.5, -4.25) {};
                \node (24) at (0, -4) {$=$};
                \node [yshift={-0.8 mm}] (25) at (1.25, -4) {$\underset{i}{\sum}$};
                \node (26) at (2.75, -3.25) {};
                \node [style={gray point}] (27) at (2.75, -4.25) {$i$};
                \node (28) at (6.5, -4.5) {};
                \node [style={graydot}] (29) at (6.5, -3.75) {};
                \node (30) at (8, -4) {$=$};
                \node [style={gray copoint}] (31) at (11.25, -3.75) {$i$};
                \node (32) at (11.25, -4.75) {};
                \node [yshift={-0.8 mm}] (33) at (9.5, -4) {$\underset{i}{\sum}$};
                \node [yshift={-0.8 mm}] (34) at (1.25, -0) {$\underset{i}{\sum}$};
                \node [yshift={-0.8 mm}] (35) at (9.5, -0) {$\underset{i}{\sum}$};

                \draw [in=-165, out=90, looseness=1.00] (3.center) to (1);
                \draw [in=-15, out=90, looseness=1.00] (4.center) to (1);
                \draw (1) to (0.center);
                \draw (7) to (8.center);
                \draw (10.center) to (6);
                \draw (9.center) to (5);
                \draw [in=-90, out=180, looseness=1.00] (11) to (13.center);
                \draw [in=-90, out=0, looseness=1.00] (11) to (15.center);
                \draw (12.center) to (11);
                \draw (20.center) to (21);
                \draw (17) to (19.center);
                \draw (16) to (14.center);
                \draw (23) to (22.center);
                \draw (27) to (26.center);
                \draw (28.center) to (29);
                \draw (32.center) to (31);
\end{pic}


==> tikz/3_spider_sums_n_legs.tikz <==
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
                \node (0) at (-3.5, -1.25) {};
                \node (1) at (-0.75, -0) {$=$};
                \node (2) at (-3.25, 1.25) {};
                \node [style={graydot}] (3) at (-2.5, -0) {};
                \node (4) at (-1.5, -1.25) {};
                \node (5) at (1.75, -1.5) {};
                \node [yshift={-0.8 mm}] (6) at (0.5, -0) {$\underset{i}{\sum}$};
                \node [style={gray point}] (7) at (2, 0.75) {$i$};
                \node [style={gray copoint}] (8) at (1.75, -0.75) {$i$};
                \node [style={gray copoint}] (9) at (3.75, -0.75) {$i$};
                \node (10) at (3.75, -1.5) {};
                \node (11) at (2, 1.5) {};
                \node (12) at (-1.75, 1.25) {};
                \node (13) at (-2.5, 0.75) {...};
                \node (14) at (-2.5, -0.75) {...};
                \node [style={gray point}] (15) at (3.5, 0.75) {$i$};
                \node (16) at (3.5, 1.5) {};
                \node (17) at (2.75, -0.5) {...};
                \node (18) at (2.75, 0.5) {...};

                \draw [in=-165, out=90, looseness=1.00] (0.center) to (3);
                \draw [in=-15, out=90, looseness=1.00] (4.center) to (3);
                \draw [in=-90, out=165, looseness=1.00] (3) to (2.center);
                \draw (7) to (11.center);
                \draw (10.center) to (9);
                \draw (5.center) to (8);
                \draw [in=-90, out=15, looseness=1.00] (3) to (12.center);
                \draw (15) to (16.center);
\end{pic}


==> tikz/3_trace.tikz <==
\begin{pic}
                \node [style=morphism, wedge] (0) at (0, 0) {$f$};
                \node (1) at (0, 0.75) {};
                \node (2) at (0, -0.75) {};
                \node (3) at (-1, 0.75) {};
                \node (4) at (-1, -0.75) {};
                \draw (0.north) to (1.center);
                \draw [arrow=0, bend right=90, looseness=1.50] (1.center) to (3.center);
                \draw (3.center) to (4.center);
                \draw [arrow=0, bend right=90, looseness=1.25] (4.center) to (2.center);
                \draw (2.center) to (0.south);
\end{pic}


==> tikz/4_FTnonAb.tikz <==
\begin{pic}[node distance = 10mm]


\node (idCenterL)  {};
\node (idOut) [below of = idCenterL, yshift = 1mm] {};

\node [whitedot](Xmult) [right of = idCenterL, xshift = -6mm, yshift = +8mm] {};
\node [whitedot](Xcounit) [above of = Xmult, yshift = -5mm] {};


\node [draw, diamond, scale=0.8](idCenterR) [right of = idCenterL, xshift = -2mm, yshift = 0mm] {};

\node [point](idIn) [below of = idCenterR,yshift = 3mm,inner sep = 0mm] {f};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](idOut) to (idCenterL.90);
\draw[-] [out=90,in=270](idIn) to (idCenterR.south);
\draw[-] [out=90,in=225](idCenterL) to (Xmult);
\draw[-] [out=90,in=315](idCenterR) to (Xmult);
\draw[-] [out=90,in=270](Xmult) to (Xcounit);
\end{pgfonlayer}




\node (equals) [right of = idCenterL, xshift = +3mm, yshift = 0mm] {$=$};

\node (projCenter) [right of = equals, xshift = 25mm, yshift = +5mm]  {};
\node (sum) [left of = projCenter, xshift = -11mm, yshift = -5mm]  {$\mathlarger{\sum}\limits_{\rho \in \mathcal{R}}\;\dfrac{1}{N_\rho}$};

\node [mapdag] (projL) [left of = projCenter, xshift=4mm] {$\rho$};
\node [draw, diamond, scale=0.8] (projd) [right of = projCenter,xshift=-3.9mm,yshift = -8.8mm] {};
\node [mapdag] (projR) [right of = projCenter,xshift=-5mm] {$\rho$};

\node (projOut) [below of = projL, yshift = -5mm] {};
\node [point](projIn) [below of = projR, yshift = -7mm,inner sep = 0mm] {f};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](projOut) to (projL);
\draw[-] [out=90,in=270](projIn) to (projd.south);
\draw (projd.north) to (projR);
\draw[arrow=.5] [out=90,in=90] (projL.112) to (projR.68);
\draw[reverse arrow=.5] [out=90,in=90] (projL.68) to (projR.112);
\end{pgfonlayer}










\node (eqdef) [left of = idCenterL, xshift = +3mm, yshift = +2mm] {$\stackrel{\mbox{def}}{=}$};

\node (fhatCenter) [left of = eqdef, xshift = 0mm] {};

\node [copoint] (fhatOut) [above  of = fhatCenter, yshift = -5mm,inner sep = 0mm] {$\tilde{f}$};
\node (fhatIn) [below  of = fhatCenter, yshift = 0mm] {};

\node (mapsto) [left of = fhatCenter,xshift = 2mm]{$\mapsto$};

\node (fCenter) [left of = mapsto, xshift = +3mm] {};

\node (fOut) [above of = fCenter, yshift = -2mm] {};
\node [point] (fIn) [below of = fCenter, yshift = 3mm,inner sep = 0mm] {f};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](fhatIn) to (fhatOut);
\draw[-] [out=90,in=270](fIn) to (fOut);
\end{pgfonlayer}



\end{pic}


==> tikz/4_FTnonAb2.tikz <==
\begin{pic}[node distance = 10mm]


\node (idCenterL)  {};
\node (idOut) [below of = idCenterL, yshift = 1mm] {};

\node [whitedot](Xmult) [right of = idCenterL, xshift = -6mm, yshift = +8mm] {};
\node [whitedot](Xcounit) [above of = Xmult, yshift = -5mm] {};


\node [draw, diamond, scale=0.8](idCenterR) [right of = idCenterL, xshift = -2mm, yshift = 0mm] {};

\node [point](idIn) [below of = idCenterR,yshift = 3mm,inner sep = 0mm] {f};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](idOut) to (idCenterL.90);
\draw[-] [out=90,in=270](idIn) to (idCenterR.south);
\draw[-] [out=90,in=225](idCenterL) to (Xmult);
\draw[-] [out=90,in=315](idCenterR) to (Xmult);
\draw[-] [out=90,in=270](Xmult) to (Xcounit);
\end{pgfonlayer}



\node (eqdef) [left of = idCenterL, xshift = +3mm, yshift = +2mm] {$\stackrel{\mbox{def}}{=}$};

\node (fhatCenter) [left of = eqdef, xshift = 0mm] {};

\node [copoint] (fhatOut) [above  of = fhatCenter, yshift = -5mm,inner sep = 0mm] {$\tilde{f}$};
\node (fhatIn) [below  of = fhatCenter, yshift = 0mm] {};

\node (mapsto) [left of = fhatCenter,xshift = 2mm]{$\mapsto$};

\node (fCenter) [left of = mapsto, xshift = +3mm] {};

\node (fOut) [above of = fCenter, yshift = -2mm] {};
\node [point, scale=1.5] (fIn) [below of = fCenter, yshift = 3mm,inner sep = 0mm] {f};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270](fhatIn) to (fhatOut);
\draw[-] [out=90,in=270](fIn) to (fOut);
\end{pgfonlayer}



\end{pic}


==> tikz/4_HadamardSpider.tikz <==
\begin{pic}[font=\footnotesize, scale=1.3]
                \node  [morphism] (6) at (1, 0.75) {$F$};
                \node  (7) at (1.5, 0.75) {\raisebox{-2mm}{...}};
                \node  [morphism] (8) at (2, 0.75) {$F$};
                \node [style=whitedot] (14) at (1.5, 0) {$\beta$};
                \node  [morphism] (24) at (1, -0.75) {$F$};
                \node  (25) at (1.5, -0.75) {\raisebox{2mm}{...}};
                \node  [morphism] (26) at (2, -0.75) {$F$};
                \draw [bend left=15] (24.north) to (14);
                \draw (24.south) to (1,-1.25);
                \draw [bend right=15] (14) to (8.south);
                \draw (8.north) to (2,1.25);
                \draw [bend right=15] (26.north) to (14);
                \draw (26.south) to (2,-1.25);                
                \draw [bend left=15] (14) to (6.south);
                \draw (6.north) to (1,1.25);
\end{pic}
\;=\;
\begin{pic}[font=\footnotesize, scale=1.3]
                \node  (6) at (1, 0.75) {};
                \node  (7) at (1.5, 0.75) {\raisebox{-2mm}{...}};
                \node  (8) at (2, 0.75) {};
                \node [style=blackdot, scale=2.5] (14) at (1.5, 0) {};
                \node at (1.85, 0) {$\beta$};      
                \node  (24) at (1, -0.75) {};
                \node  (25) at (1.5, -0.75) {\raisebox{2mm}{...}};
                \node  (26) at (2, -0.75) {};
                \draw [bend left=15] (24.north) to (14);
                \draw [bend right=15] (14) to (8.south);
                \draw [bend right=15] (26.north) to (14);       
                \draw [bend left=15] (14) to (6.south);
\end{pic}



==> tikz/4_charDef.tikz <==
\begin{pic}[node distance = 11mm]

\node (spacer) {};

\node [mapdag] (rep) {$\chi_\rho$};
\node (G_in) 
  [below of = rep, xshift = 0mm, yshift = 0mm]  {};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270] (G_in) to (rep);
\end{pgfonlayer}


\node (equalSign2) [right of = rep, xshift=0mm] {:=};

\node [mapdag] (rep2) [right of = equalSign2, xshift = -2mm] {$\rho$};
\node (H_in2) [above of = rep2, xshift = 0.8mm, yshift = -3mm]{};
\node (H_out2) [above of = rep2, xshift = -0.8mm, yshift = -3mm]{};
\node (G_in2) 
  [below of = rep2, xshift = 0mm, yshift = 0mm]  {};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270] (G_in2) to (rep2);
\draw[-] [out=90,in=270] (rep2.75) to (H_in2);
\draw[-] [out=90,in=270] (rep2.105) to (H_out2);
\draw[reverse arrow=.5] [out=90,in=90] (H_in2.270) to (H_out2.270);
\end{pgfonlayer}
\end{pic}


==> tikz/4_cupcap.tikz <==
\begin{pic}[node distance = 10mm]

\node (cupl) {$\SpaceH^\star$};
\node (cupr) [right of = cupl] {$\SpaceH$};
\node (capl) [right of = cupr, xshift = 10mm]{$\SpaceH$};
\node (capr) [right of = capl]{$\SpaceH^\star$};

\begin{pgfonlayer}{background}

\draw[->-=0.5,out=270,in=270] (cupl) to (cupr);
\draw[->-=0.5,out=90,in=90] (capl) to (capr);

\end{pgfonlayer}

\node (cupl) [right of = capr, xshift = 10mm]{$\SpaceG^\star \!\tensor \SpaceH^\star$};
\node (cupr) [right of = cupl,xshift = 5mm] {$\SpaceH \tensor \SpaceG$};
\node (capl) [right of = cupr, xshift = 10mm]{$\SpaceH \tensor \SpaceG$};
\node (capr) [right of = capl,xshift = 5mm]{$\SpaceG^\star \! \tensor \SpaceH^\star$};

\begin{pgfonlayer}{background}

\draw[->-=0.5,out=270,in=270] (cupl.210) to (cupr.320);
\draw[->-=0.5,out=270,in=270] (cupl.315) to (cupr.225);
\draw[->-=0.5,out=90,in=90] (capl.135) to (capr.45);
\draw[->-=0.5,out=90,in=90] (capl.45) to (capr.150);

\end{pgfonlayer}


\end{pic}

==> tikz/4_matrixmulFrob.tikz <==
\begin{pic}[node distance = 10mm]

\node (anchor) {};

\node (multll) [right of = anchor] {$\SpaceH$};
\node (multlr) [right of = multll, xshift = -5mm] {$\SpaceH^\star$};
\node (multrl) [right of = multlr] {$\SpaceH$};
\node (multrr) [right of = multrl, xshift = -5mm] {$\SpaceH^\star$};
\node (multtopl) [above of = multrr, xshift = -12.5mm, yshift = 10mm] {$\SpaceH$};
\node (multtopr) [right of = multtopl, xshift = -5mm] {$\SpaceH^\star$};

\begin{pgfonlayer}{background}
\draw[arrow=.5,out=90,in=90] (multrl) to (multlr);
\draw[arrow=.5,out=90,in=270] (multll) to (multtopl);
\draw[reverse arrow=.5,out=90,in=270] (multrr) to (multtopr);
\end{pgfonlayer}

\node (unitl) [right of = multrr, xshift = 5mm] {$\SpaceH$};
\node (unitr) [right of = unitl, xshift = -5mm] {$\SpaceH^\star$};

\begin{pgfonlayer}{background}
\draw[reverse arrow=.5,out=270,in=270] (unitl) to (unitr);
\end{pgfonlayer}


\node (comultbotl) [right of = unitr, xshift = 5mm] {$\SpaceH$};
\node (comultbotr) [right of = comultbotl, xshift = -5mm] {$\SpaceH^\star$};
\node (comultll) [above of = comultbotl, yshift = 10mm, xshift = -7.5mm] {$\SpaceH$};
\node (comultlr) [right of = comultll, xshift = -5mm] {$\SpaceH^\star$};
\node (comultrl) [right of = comultlr] {$\SpaceH$};
\node (comultrr) [right of = comultrl, xshift = -5mm] {$\SpaceH^\star$};

\begin{pgfonlayer}{background}
\draw[arrow=.5,out=270,in=270] (comultlr) to (comultrl);
\draw[arrow=.5,out=90,in=270] (comultbotl) to (comultll);
\draw[reverse arrow=.5,out=90,in=270] (comultbotr) to (comultrr);
\end{pgfonlayer}

\node (counitl) [right of = comultrr, xshift = 5mm, yshift = -20mm] {$\SpaceH$};
\node (counitr) [right of = counitl, xshift = -5mm] {$\SpaceH^\star$};

\begin{pgfonlayer}{background}
\draw[arrow=.5,out=90,in=90] (counitl) to (counitr);
\end{pgfonlayer}


\end{pic}


==> tikz/4_repsdef1.tikz <==
\begin{pic}[node distance = 11mm]

%% First eqn LHS
\node (spacer) {};

\node [mapdag] (algebra) {$\rho$};
\node [whitedot] (mult) 
  [below of = algebra, xshift = 0mm, yshift = 3mm]  {};
\node (mult_in_l) [below of = mult, xshift = -5mm, yshift = 4mm]{};
\node (mult_in_r) [below of = mult, xshift = 5mm, yshift = 4mm] {};
\node (H_in) [above of = algebra, xshift = +0.8mm, yshift = 2mm]{};
\node (H_out) [above of = algebra, xshift = -0.8mm, yshift = 2mm]{};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=225](mult_in_l) to (mult);
\draw[-] [out=90,in=315](mult_in_r) to (mult);
\draw[-] [out=90,in=270] (mult) to (algebra);
\draw[reverse arrow=.5] [out=90,in=270] (algebra.75) to (H_in);
\draw[arrow=.5] [out=90,in=270] (algebra.105) to (H_out);
\end{pgfonlayer}

\node (equalSign) [right of = algebra, xshift=0mm] {=};

%% First eqn RHS
\node (algebra2) 
  [right of = equalSign, xshift = 6mm] {};
\node [mapdag] (algebra2l) 
  [left of = algebra2, xshift = 3mm] {$\rho$};
\node [mapdag] (algebra2r) 
  [right of = algebra2, xshift = -3mm] {$\rho$};
\node (mult2) 
  [below right of = algebra2, xshift = 5mm, yshift = -3mm]  {};
\node (mult_in_l2) [below of = algebra2l, xshift = 0mm, yshift = -3mm]{};
\node (mult_in_r2) [below of = algebra2r, xshift = 0mm, yshift = -3mm] {};
\node (H_in2l) [above of = algebra2l, xshift = 6.2mm, yshift = 2mm]{};
\node (H_out2r) [above of = algebra2r, xshift = -6.2mm, yshift = 2mm]{};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270] (mult_in_l2) to (algebra2l);
\draw[-] [out=90,in=270] (mult_in_r2) to (algebra2r);
\draw[arrow=.5] [out=90,in=270] (algebra2l.105) to (H_in2l);
\draw[reverse arrow=.5] [out=90,in=90] (algebra2l.75) to (algebra2r.105);
\draw[reverse arrow=.5] [out=90,in=270] (algebra2r.75) to (H_out2r);
\end{pgfonlayer}







%% Second eqn LHS

\node [mapdag] (algebra3) [right of = algebra2, xshift = 15mm] {$\rho$};
\node (H_in3) [above of = algebra3, xshift = 0.8mm, yshift = 2mm]{};
\node (H_out3) [above of = algebra3, xshift = -0.8mm, yshift = 2mm]{};
\node [whitedot] (unit) 
  [below of = algebra3, xshift = 0mm, yshift = 2mm]  {};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270] (unit) to (algebra3);
\draw[reverse arrow=.5] [out=90,in=270] (algebra3.75) to (H_in3);
\draw[arrow=.5] [out=90,in=270] (algebra3.105) to (H_out3);
\end{pgfonlayer}


\node (equalSign2) [right of = algebra3, xshift=0mm] {=};


%% Second eqn RHS

\node (algebra4) [right of = equalSign2, xshift=-5mm] {};
\node (H_in4) [below of = algebra4, yshift = 8mm]{};
\node (H_out4) [above of = algebra4, yshift = 2mm]{};
\node (H_in5) [right of = H_in4, xshift = -8.2mm, yshift = 0mm]{};
\node (H_out5) [right of = H_out4, xshift = -8.2mm, yshift = 0mm]{};

\begin{pgfonlayer}{background}
\draw[arrow=.5] [out=90,in=270] (H_in4) to (H_out4);
\draw[reverse arrow=.5] [out=90,in=270] (H_in5) to (H_out5);
\draw[-] [out=270,in=270] (H_in4.90) to (H_in5.90);
\end{pgfonlayer}







\node [mapdag] (rep) [right of = algebra4, xshift = 5mm] {$\rho$};
\node (H_in) [above of = rep, xshift = 0.8mm, yshift = 0mm]{};
\node (H_out) [above of = rep, xshift = -0.8mm, yshift = 0mm]{};
\node [draw, diamond, scale=0.8] (antipode) 
  [below of = rep, xshift = 0mm, yshift = 2mm]  {};
\node (G_in) 
  [below of = antipode, xshift = 0mm, yshift = 4mm]  {};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270] (G_in) to (antipode);
\draw[-] [out=90,in=270] (antipode) to (rep);
\draw[reverse arrow=.5] [out=90,in=270] (rep.75) to (H_in);
\draw[arrow=.5] [out=90,in=270] (rep.105) to (H_out);
\end{pgfonlayer}


\node (equalSign2) [right of = rep, xshift=-1mm] {=};

\node [maptrans] (rep2) [right of = equalSign2, xshift = -2mm] {$\rho$};
\node (H_in2) [above of = rep2, xshift = 0.8mm, yshift = 0mm]{};
\node (H_out2) [above of = rep2, xshift = -0.8mm, yshift = 0mm]{};
\node (idCenter) 
  [below of = rep2, xshift = 0mm, yshift = 2mm]  {};
\node (G_in2) 
  [below of = idCenter, xshift = 0mm, yshift = 4mm]  {};

\begin{pgfonlayer}{background}
\draw[-] [out=90,in=270] (G_in2) to (idCenter.90);
\draw[-] [out=90,in=270] (idCenter) to (rep2);
\draw[reverse arrow=.5] [out=90,in=270] (rep2.75) to (H_in2);
\draw[arrow=.5] [out=90,in=270] (rep2.105) to (H_out2);
\end{pgfonlayer}

\end{pic}


==> tikz/5_EquivMMeas.tikz <==
\begin{pic}[node distance=10mm, xscale=1, yscale=1]

\node [whitedot] (0) at (-3.75, -1.25) {};
\node [whitedot] (1) at (-2.75, -1.25) {};
\node [whitedot, inner sep={0 pt}] (2) at (-5.45, 0.25) {$-\alpha_1^s$};
\node [whitedot, inner sep={3 pt}] (3) at (-4.05, 0.25) {$\alpha_1^s$};
\node [whitedot, inner sep={0 pt}] (4) at (-2.45, 0.25) {$-\alpha_N^s$};
\node [whitedot, inner sep={2.4 pt}] (5) at (-1.05, 0.25) {$\alpha_N^s$};
\node [blackdot] (6) at (-1.75, 1.25) {};
\node [blackdot] (7) at (-4.75, 1.25) {};
\node (8) at (-1.75, 2) {};
\node (9) at (-4.75, 2) {};
\node (10) at (-3.25, 1) {$\cdot\;\cdot\;\cdot$};
\node (11) at (3.25, 1) {$\cdot\;\cdot\;\cdot$};
\node [whitedot, inner sep={0 pt}] (12) at (1.05, 0.25) {$-\beta_1^s$};
\node [whitedot] (13) at (2.75, -1.25) {};
\node [blackdot] (14) at (4.75, 1.25) {};
\node [blackdot] (15) at (1.75, 1.25) {};
\node [whitedot, inner sep={3 pt}] (16) at (2.45, 0.25) {$\beta_1^s$};
\node [whitedot, inner sep={3 pt}] (17) at (5.45, 0.25) {$\beta_N^s$};
\node (18) at (1.75, 2) {};
\node [whitedot] (19) at (3.75, -1.25) {};
\node (20) at (4.75, 2) {};
\node [whitedot, inner sep={0 pt}] (21) at (4.05, 0.25) {$-\beta_N^s$};
\node (22) at (0, -0) {$=$};

\begin{pgfonlayer}{background}
\draw [arrow=.5] (2) to (0);
\draw [arrow=.5] (1) to (3);
\draw [arrow=.5] (4) to (0);
\draw [arrow=.5] (1) to (5);
\draw [arrow=.5, bend right=45, looseness=1.00] (5) to (6.center);
\draw [arrow=.5, bend right=45, looseness=1.00] (6.center) to (4);
\draw [arrow=.5, bend right=45, looseness=1.00] (3) to (7.center);
\draw [arrow=.5, bend right=45, looseness=1.00] (7.center) to (2);
\draw [arrow=.5] (7.center) to (9.center);
\draw [arrow=.5] (6.center) to (8.center);
\draw [arrow=.5] (12) to (13);
\draw [arrow=.5] (19) to (16);
\draw [arrow=.5] (21) to (13);
\draw [arrow=.5] (19) to (17);
\draw [arrow=.5, bend right=45, looseness=1.00] (17) to (14.center);
\draw [arrow=.5, bend right=45, looseness=1.00] (14.center) to (21);
\draw [arrow=.5, bend right=45, looseness=1.00] (16) to (15.center);
\draw [arrow=.5, bend right=45, looseness=1.00] (15.center) to (12);
\draw [arrow=.5] (15.center) to (18.center);
\draw [arrow=.5] (14.center) to (20.center);
\end{pgfonlayer}

\end{pic}


==> tikz/5_EqvMeasSimp.tikz <==
\begin{pic}[node distance=10mm, xscale=1, yscale=1]

\node (0) at (0.3, -0) {$=$};
\node [whitedot] (1) at (-2.5, -1.25) {};
\node (2) at (-1.5, 2.25) {};
\node [whitedot, inner sep={3 pt}] (3) at (-3.8, 0.25) {$\beta_1^s$};
\node (4) at (-4.5, 2.25) {};
\node [whitedot, inner sep={0 pt}] (5) at (-5.2, 0.25) {$-\beta_1^s$};
\node [blackdot] (6) at (-4.5, 1.25) {};
\node (7) at (-3, 1.2) {$...$};
\node [whitedot] (8) at (-3.5, -1.25) {};
\node [whitedot, inner sep={3 pt}] (9) at (-0.7, 0.25) {$\beta_N^s$};
\node [blackdot] (10) at (-1.5, 1.25) {};
\node [whitedot, inner sep={0 pt}] (11) at (-2.2, 0.25) {$-\beta_N^s$};
\node [whitedot] (12) at (1.5, -1.25) {};
\node [whitedot] (13) at (2.5, -1.25) {};
\node [blackdot] (14) at (1, -0.25) {};
\node [blackdot] (15) at (3, -0.25) {};
\node [whitedot, inner sep={3 pt}] (16) at (3, 1) {$\beta_1^s$};
\node [whitedot, inner sep={3 pt}] (17) at (1, 1) {$\beta_N^s$};
\node (18) at (3, 2.25) {};
\node (19) at (1, 2.25) {};
\node (20) at (2, 1) {$...$};

\begin{pgfonlayer}{background}
        \draw [arrow=.5] (5) to (8);
        \draw [arrow=.5] (1) to (3);
        \draw [arrow=.5] (11) to (8);
        \draw [arrow=.5] (1) to (9);
        \draw [arrow=.5, bend right=45, looseness=1.00] (9) to (10.center);
        \draw [arrow=.5, bend right=45, looseness=1.00] (10.center) to (11);
        \draw [arrow=.5, bend right=45, looseness=1.00] (3) to (6.center);
        \draw [arrow=.5, bend right=45, looseness=1.00] (6.center) to (5);
        \draw [arrow=.5] (6.center) to (4.center);
        \draw [arrow=.5] (10.center) to (2.center);
        \draw [arrow=.5] (14) to (12);
        \draw [arrow=.5] (13) to (14);
        \draw [arrow=.5] (15) to (12);
        \draw [arrow=.5] (13) to (15);
        \draw [arrow=.5] (15) to (16);
        \draw [arrow=.5] (14) to (17);
        \draw [arrow=.5] (17) to (19.center);
        \draw [arrow=.5] (16) to (18.center);
\end{pgfonlayer}
\end{pic}


==> tikz/5_HBBQSS.tikz <==
\begin{pic}[node distance = 12mm]

\node (a) {};
\node (topdot) [whitedot, below of = a, yshift = 3mm] {};
\node (antipode) [below left of = topdot,  yshift = 2mm,xshift = -3mm] {};
\node (antipodefiller) [whitedot, inner sep = 1mm, below right of = topdot, yshift = 2mm,xshift = +6mm] {$a$};

\node (ldot) [whitedot, below left of = antipode, yshift = -10mm, xshift = -3mm] {};
\node (rdot) [whitedot, below right of = antipodefiller, yshift = 2mm, xshift = + 6mm] {};


\node (lcontroldot) [below left of = ldot, yshift = -15mm, xshift = -5mm] {secret};

\node (rcontroldot) [blackdot, below right of = ldot, yshift = -2mm,xshift = +2mm] {};
\node (alpha0) [whitedot,inner sep = 0.1mm, below right of = rcontroldot,xshift = -3mm] {$+\alpha_0$};
\node (alpha0star) [whitedot,inner sep = 0.1mm, below left of = rcontroldot,xshift = +3mm] {$-\alpha_0$};

\node (lvariationdot) [blackdot, below left of = rdot, yshift = 0mm,xshift = -8mm] {};
\node (alpha1) [whitedot,inner sep = 0.1mm, below right of = lvariationdot,xshift = -3mm] {$+\alpha_1$};
\node (alpha1star) [whitedot,inner sep = 0.1mm, below left of = lvariationdot,xshift = +3mm] {$-\alpha_1$};

\node (rvariationdot) [blackdot, below right of = rdot, yshift = 0mm,xshift = +8mm] {};
\node (alphaN) [whitedot,inner sep = 0.1mm, below right of = rvariationdot,xshift = -3mm] {$+\alpha_N$};
\node (alphaNstar) [whitedot,inner sep = 0.1mm, below left of = rvariationdot,xshift = +3mm] {$-\alpha_N$};

\node (lGHZ) [whitedot,below of = lvariationdot, yshift = -27mm] {}; 
\node (rGHZ) [whitedot,right of = lGHZ,yshift = 2mm] {}; 

\begin{pgfonlayer}{background}
\draw[arrow=.5,out=90,in=270] (topdot) to (a);
\draw[arrow=.5,out=45,in=225] (ldot) to (topdot);
\draw[arrow=.5,out=135,in=315] (rdot) to (antipodefiller);
\draw[arrow=.5,out=135,in=315] (antipodefiller) to (topdot);

\draw[arrow=.5,out=90,in=225] (lcontroldot) to (ldot);
\draw[arrow=.5,out=135,in=315] (rcontroldot) to (ldot);
\draw[arrow=.5,out=45,in=225] (lvariationdot) to (rdot);
\draw[arrow=.5,out=135,in=315] (rvariationdot) to (rdot);

\draw[reverse arrow=.5,out=90,in=225] (alpha0star) to (rcontroldot);
\draw[arrow=.5,out=90,in=315] (alpha0) to (rcontroldot);

\draw[reverse arrow=.5,out=90,in=225] (alpha1star) to (lvariationdot);
\draw[arrow=.5,out=90,in=315] (alpha1) to (lvariationdot);

\draw[reverse arrow=.5,out=90,in=225] (alphaNstar) to (rvariationdot);
\draw[arrow=.5,out=90,in=315] (alphaN) to (rvariationdot);


\draw[arrow=.5,out=45,in=270] (rGHZ) to (alphaN);
\draw[arrow=.5,out=90,in=270] (rGHZ) to (alpha1);
\draw[arrow=.5,out=135,in=270] (rGHZ) to (alpha0);

\draw[arrow=.5,out=270,in=45] (alphaNstar) to (lGHZ);
\draw[arrow=.5,out=270,in=90] (alpha1star) to (lGHZ);
\draw[arrow=.5,out=270,in=135] (alpha0star) to (lGHZ);

\end{pgfonlayer}

\node (lend) [below of = alpha0star, yshift = -7mm] {window of attack};
\node (rend) [below of = alphaN, yshift = -5mm, xshift = 5mm] {};


\begin{pgfonlayer}{background}
\draw[dashed,out = 45, in=135] (lend) to (rend);
\end{pgfonlayer}

\end{pic}


==> tikz/5_LHV2.tikz <==
\begin{pic}[node distance = 10mm]

\node (a) [whitedot, inner sep = 1mm] {$a$};
\node (topdot) [whitedot, below of = a, yshift = 2mm] {};
\node (antipode) [draw, diamond, below left of = topdot,  yshift = 2mm,xshift = -3mm] {};
\node (antipoderfiller) [below right of = topdot, yshift = 2mm,xshift = +6mm] {};

\node (ldot) [whitedot, below left of = antipode, yshift = 2mm, xshift = -3mm] {};
\node (rdot) [whitedot, below right of = antipoderfiller, yshift = 2mm, xshift = + 6mm] {};


\node (lcontroldot) [whitedot, below left of = ldot, yshift = 2mm, xshift = -2mm] {};
\node (lcontrol) [box, below of = lcontroldot, yshift = 2mm] {};

\node (rcontroldot) [whitedot, below right of = ldot, yshift = 2mm,xshift = +2mm] {};
\node (rcontrol) [box, below of = rcontroldot, yshift = 2mm] {};

\node (lvariationdot) [whitedot, below left of = rdot, yshift = 2mm,xshift = -8mm] {};
\node (lvariation) [box, below of = lvariationdot, yshift = 2mm] {};

\node (rvariationdot) [whitedot, below right of = rdot, yshift = 2mm,xshift = +8mm] {};
\node (rvariation) [box, below of = rvariationdot, yshift = 2mm] {};

\node (localmap) [box, draw, below of = a, yshift = -23.1mm, xshift=6mm, yscale=1.65, xscale=14] {};

\node (localmaplabel) [below of = a, yshift = -24mm, xshift=6mm] {\bf Local Map};

%\node (controllabel) [below of = controlellipsis, yshift = 3mm] {$n_0$ controls};
%\node (variationlabel) [below of = variationellipsis, yshift = 3mm] {$V$ %variations};



\node (lcontrolellipsis) [below of = lcontroldot, yshift = +7mm] {...};
\node (rcontrolellipsis) [below of = rcontroldot, yshift = +7mm] {...};
\node (lvariationellipsis) [below of = lvariationdot, yshift = +7mm] {...};
\node (rvariationellipsis) [below of = rvariationdot, yshift = +7mm] {...};

\node (xxx) [below of = rvariationdot, yshift = -9mm, xshift=-10mm] {.\;.\;.};
\node (L2) [below of = rvariationdot, yshift = -9mm, xshift=-16mm] {$\alpha_1$};
\node (L3) [below of = rvariationdot, yshift = -9mm, xshift=-3mm] {$\alpha_M$};
\node (xxxx) [below of = rvariationdot, yshift = -13mm, xshift=-9mm] {System $N$};

\node (x) [below of = rcontrolellipsis, yshift = -6mm, xshift=-10mm] {.\;.\;.};
\node (L0) [below of = rcontrolellipsis, yshift = -6mm, xshift=-16mm] {$\alpha_1$};
\node (L1) [below of = rcontrolellipsis, yshift = -6mm, xshift=-3mm] {$\alpha_M$};
\node (xx) [below of = rcontrolellipsis, yshift = -10mm, xshift=-9mm] {System $1$};

\node (xxxxx) [below of = a, yshift = -33mm, xshift=5mm] {.\quad.\quad.\quad.};

\begin{pgfonlayer}{background}
\draw[arrow=.5,out=90,in=270] (topdot) to (a);
\draw[arrow=.5,out=45,in=225] (antipode) to (topdot);
\draw[arrow=.5,out=45,in=225] (ldot) to (antipode);
\draw[arrow=.5,out=135,in=315] (rdot) to (topdot);

\draw[arrow=.5,out=45,in=225] (lcontroldot) to (ldot);
\draw[arrow=.5,out=135,in=315] (rcontroldot) to (ldot);
\draw[arrow=.5,out=45,in=225] (lvariationdot) to (rdot);
\draw[arrow=.5,out=135,in=315] (rvariationdot) to (rdot);


\draw[arrow=.5,out=90,in=225] (lcontrol.135) to (lcontroldot);
\draw[arrow=.5,out=90,in=315] (lcontrol.45) to (lcontroldot);
\draw[arrow=.5,out=90,in=225] (rcontrol.135) to (rcontroldot);
\draw[arrow=.5,out=90,in=315] (rcontrol.45) to (rcontroldot);

\draw[arrow=.5,out=90,in=225] (lvariation.135) to (lvariationdot);
\draw[arrow=.5,out=90,in=315] (lvariation.45) to (lvariationdot);
\draw[arrow=.5,out=90,in=225] (rvariation.135) to (rvariationdot);
\draw[arrow=.5,out=90,in=315] (rvariation.45) to (rvariationdot);

\draw[arrow=.5] (L0.north) -- ++(0,0.1);
\draw[arrow=.5] (L1.north) -- ++(0,0.1);
\draw[arrow=.5] (L2.north) -- ++(0,0.1);
\draw[arrow=.5] (L3.north) -- ++(0,0.1);
\end{pgfonlayer}


%% Labels

\node (l0) [left of = ldot, xshift = +3mm, yshift = -1mm] {$0$};
\node (r0) [right of = ldot, xshift = -3mm, yshift = -1mm] {$0$};

\node (la) [left of = rdot, xshift = +2mm, yshift = 0mm] {$a$};
\node (ra) [right of = rdot, xshift = -2mm, yshift = 0mm] {$a$};

\node (n00) [left of = antipode, xshift = +2mm, yshift = 0mm] {$n_0 \cdot 0$};
\node (vaa) [right of = topdot, xshift = 0mm, yshift = -2mm] {$V \cdot a$};

\node (topa) [left of = topdot, xshift = +7mm, yshift = 3.5mm] {$a$};

\end{pic}


==> tikz/5_LHVModel.tikz <==
\begin{pic}[xscale=1, yscale=1]
\node [whitedot] (0) at (-0.75, -3) {};
\node [whitedot] (1) at (0.75, -3) {};
\node [blackdot] (2) at (1.75, -2.25) {};
\node [blackdot] (3) at (-1.75, -2.25) {};
\node [blackdot] (4) at (-1.75, -1.5) {};
\node [blackdot] (5) at (1.75, -1.5) {};
\node [whitedot, inner sep=2] (6) at (-2.5, -0.5) {$\beta_1$};
\node [whitedot, inner sep=1] (7) at (-1, -0.5) {$\beta_M$};
\node [whitedot, inner sep=2] (8) at (1, -0.5) {$\beta_1$};
\node [whitedot, inner sep=1] (9) at (2.5, -0.5) {$\beta_M$};
\node [style=box, draw, xscale=10, yscale=1.9] (10) at (0, 1.08) {};
\node at (0, 1.07) {\bf Local Map};
\node (11) at (-2.5, 0.5) {};
\node (12) at (-1, 0.5) {};
\node (13) at (1, 0.5) {};
\node (14) at (2.5, 0.5) {};
\node (15) at (-1, 1.65) {};
\node (16) at (1, 1.65) {};
\node (17) at (2.5, 1.65) {};
\node (18) at (-2.5, 1.65) {};
\node (19) at (2.5, 2.5) {};
\node (20) at (1, 2.5) {};
\node (21) at (-1, 2.5) {};
\node (22) at (-2.5, 2.5) {};
\node (23) at (0, -1.5) {$\cdot\;\cdot\;\cdot$};
\node (24) at (0, -0.5) {$\cdot\cdot\cdot$};
\node (25) at (-1.75, -0.5) {$...$};
\node (26) at (1.75, -0.5) {$...$};
\node (27) at (-1.75, 2.25) {$\cdot\;\cdot\;\cdot$};
\node (28) at (1.75, 2.25) {$\cdot\;\cdot\;\cdot$};

\begin{pgfonlayer}{background}
        \draw [arrow=.5] (3) to (0);
        \draw [arrow=.5] (1) to (3);
        \draw [arrow=.5] (2) to (0);
        \draw [arrow=.5] (1) to (2);
        \draw [arrow=.5] (3) to (4);
        \draw [arrow=.5] (4) to (6);
        \draw [arrow=.5] (4) to (7);
        \draw [arrow=.5] (2) to (5);
        \draw [arrow=.5] (5) to (8);
        \draw [arrow=.5] (5) to (9);
        \draw [arrow=.5] (9) to (14.center);
        \draw [arrow=.5] (8) to (13.center);
        \draw [arrow=.5] (7) to (12.center);
        \draw [arrow=.5] (6) to (11.center);
        \draw [arrow=.5] (18.center) to (22.center);
        \draw [arrow=.5] (15.center) to (21.center);
        \draw [arrow=.5] (16.center) to (20.center);
        \draw [arrow=.5] (17.center) to (19.center);
\end{pgfonlayer}
        
\node at (-3.3, -1.6) {system 1};
\node at (3.3, -1.6) {system N};
        
\end{pic}


==> tikz/5_LocalMap.tikz <==
\begin{pic}[node distance = 10mm]

%% Bottom


%% Sys 1

\node (a1sys1dot) [blackdot] {};
\node (a1sys1dotl) [above of = a1sys1dot, xshift = -4mm,yshift = -3mm] {};
\node (a1sys1dotr) [above of = a1sys1dot, xshift = +4mm,yshift = -3mm] {};
\node (a1sys1dotellipsis) [above of = a1sys1dot, yshift = -2mm,yshift = -3mm] {$...$};

\node (a1sys1) [below of = a1sys1dot,yshift = +3mm] {$a_1$};

\node (sys1dotellipsis) [right of = a1sys1dot,xshift = -3mm] {$\cdot \cdot \cdot$};
\node (sys1label) [below of = sys1dotellipsis, yshift = -2mm] {System $1$};

\node (aMsys1dot) [blackdot, right of = sys1dotellipsis,xshift = -3mm] {};
\node (aMsys1dotl) [above of = aMsys1dot, xshift = -4mm,yshift = -3mm] {};
\node (aMsys1dotr) [above of = aMsys1dot, xshift = +4mm,yshift = -3mm] {};
\node (aMsys1dotellipsis) [above of = aMsys1dot, yshift = -2mm,yshift = -3mm] {$...$};

\node (aMsys1) [below of = aMsys1dot,yshift = +3mm] {$a_M$};

\node (sys1sysiellipsis) [right of = aMsys1dot, yshift = -3mm, xshift = -1mm] {};

%% Sys i

\node (a1sysidot) [blackdot, right of = sys1sysiellipsis, yshift = +3mm, xshift = -1mm] {};
\node (a1sysidotl) [above of = a1sysidot, xshift = -4mm,yshift = -3mm] {};
\node (a1sysidotr) [above of = a1sysidot, xshift = +4mm,yshift = -3mm] {};
\node (a1sysidotellipsis) [above of = a1sysidot, yshift = -2mm,yshift = -3mm] {$...$};

\node (a1sysi) [below of = a1sysidot,yshift = +3mm] {$a_1$};

\node (sysidotellipsis) [right of = a1sysidot,xshift = -3mm] {$\cdot \cdot \cdot$};

\node (arsysidot) [blackdot, right of = sysidotellipsis,xshift = -3mm] {};
\node (arsysidotl) [above of = arsysidot, xshift = -4mm,yshift = -3mm] {};
\node (arsysidotc) [above of = arsysidot, xshift = +4mm,yshift = -3mm] {};
\node (arsysidotr) [above of = arsysidot, xshift = +8mm,yshift = -3mm] {};
\node (arsysidotellipsis) [above of = arsysidot, yshift = -2mm,yshift = -3mm] {$...$};
\node (arsysidotellipsis) [above of = arsysidot, xshift = +6mm,yshift = -2mm,yshift = -3mm] {$...$};

\node (arsysi) [below of = arsysidot,yshift = +3mm] {$a_r$};

\node (sysilabel) [below of = arsysidot, yshift = -2mm] {System $i$};
\node (sysidotellipsis2) [right of = arsysidot,xshift = -3mm] {$\cdot \cdot \cdot$};

\node (aMsysidot) [blackdot, right of = sysidotellipsis2,xshift = -3mm] {};
\node (aMsysidotl) [above of = aMsysidot, xshift = -4mm,yshift = -3mm] {};
\node (aMsysidotr) [above of = aMsysidot, xshift = +4mm,yshift = -3mm] {};
\node (aMsysidotellipsis) [above of = aMsysidot, yshift = -2mm,yshift = -3mm] {$...$};

\node (aMsysi) [below of = aMsysidot,yshift = +3mm] {$a_M$};

\node (sysisysNellipsis) [right of = aMsysidot, yshift = -3mm, xshift = -1mm] {};

%% Sys N

\node (a1sysNdot) [blackdot, right of = sysisysNellipsis, yshift = +3mm, xshift = -1mm] {};
\node (a1sysNdotl) [above of = a1sysNdot, xshift = -4mm,yshift = -3mm] {};
\node (a1sysNdotr) [above of = a1sysNdot, xshift = +4mm,yshift = -3mm] {};
\node (a1sysNdotellipsis) [above of = a1sysNdot, yshift = -2mm,yshift = -3mm] {$...$};

\node (a1sysN) [below of = a1sysNdot,yshift = +3mm] {$a_1$};

\node (sysNdotellipsis) [right of = a1sysNdot,xshift = -3mm] {$\cdot \cdot \cdot$};
\node (sysNlabel) [below of = sysNdotellipsis, yshift = -2mm] {System $N$};

\node (aMsysNdot) [blackdot, right of = sysNdotellipsis,xshift = -3mm] {};
\node (aMsysNdotl) [above of = aMsysNdot, xshift = -4mm,yshift = -3mm] {};
\node (aMsysNdotr) [above of = aMsysNdot, xshift = +4mm,yshift = -3mm] {};
\node (aMsysNdotellipsis) [above of = aMsysNdot, yshift = -2mm,yshift = -3mm] {$...$};

\node (aMsysN) [below of = aMsysNdot,yshift = +3mm] {$a_M$};


\begin{pgfonlayer}{background}
\draw[arrow=.5,out=90,in=270] (a1sys1) to (a1sys1dot);
\draw[arrow=.5,out=90,in=270] (a1sys1dot) to (a1sys1dotl);
\draw[arrow=.5,out=90,in=270] (a1sys1dot) to (a1sys1dotr);

\draw[arrow=.5,out=90,in=270] (aMsys1) to (aMsys1dot);
\draw[arrow=.5,out=90,in=270] (aMsys1dot) to (aMsys1dotl);
\draw[arrow=.5,out=90,in=270] (aMsys1dot) to (aMsys1dotr);

\draw[arrow=.5,out=90,in=270] (a1sysi) to (a1sysidot);
\draw[arrow=.5,out=90,in=270] (a1sysidot) to (a1sysidotl);
\draw[arrow=.5,out=90,in=270] (a1sysidot) to (a1sysidotr);

\draw[arrow=.5,out=90,in=270] (arsysi) to (arsysidot);
\draw[arrow=.5,out=90,in=270] (arsysidot) to (arsysidotl);
\draw[-,out=90,in=270] (arsysidot) to (arsysidotc);
\draw[arrow=.5,out=90,in=270] (arsysidot) to (arsysidotr);

\draw[arrow=.5,out=90,in=270] (aMsysi) to (aMsysidot);
\draw[arrow=.5,out=90,in=270] (aMsysidot) to (aMsysidotl);
\draw[arrow=.5,out=90,in=270] (aMsysidot) to (aMsysidotr);

\draw[arrow=.5,out=90,in=270] (a1sysN) to (a1sysNdot);
\draw[arrow=.5,out=90,in=270] (a1sysNdot) to (a1sysNdotl);
\draw[arrow=.5,out=90,in=270] (a1sysNdot) to (a1sysNdotr);

\draw[arrow=.5,out=90,in=270] (aMsysN) to (aMsysNdot);
\draw[arrow=.5,out=90,in=270] (aMsysNdot) to (aMsysNdotl);
\draw[arrow=.5,out=90,in=270] (aMsysNdot) to (aMsysNdotr);

\end{pgfonlayer}


%% Top

%% Meas 1

\node (alfa1dotellipsis) [above of = sys1dotellipsis, yshift = 20mm] {$...$};
\node (alfa1label) [above of = alfa1dotellipsis, yshift = 0mm] {Measurement $1$};

\node (alfa1sys1anchor) [left of = alfa1dotellipsis, yshift = -5mm, xshift = 5mm] {};
\node (alfa1sys1) [above of = alfa1sys1anchor,yshift = -2mm] {$\alpha^1_1$};

\node (alfa1sysNanchor) [right of = alfa1dotellipsis,yshift = -5mm, xshift = -5mm] {};
\node (alfa1sysN) [above of = alfa1sysNanchor,yshift = -2mm] {$\alpha^1_N$};

%% Meas s

\node (alfasanchor) [above of = arsysidot, yshift = 20mm] {};
\node (alfaslabel) [above of = alfasanchor, yshift = 0mm] {Measurement $s$};
\node (alfassysianchor) [below of = alfasanchor, yshift = 5mm] {};
\node (alfassysi) [above of = alfassysianchor,yshift = -2mm] {$\alpha^s_j$};

\node (alfasdotellipsisl) [left of = alfasanchor, xshift = 5mm] {$...$};
\node (alfasdotellipsisr) [right of = alfasanchor, xshift = -5mm] {$...$};

\node (alfassys1anchor) [left of = alfasdotellipsisl, yshift = -5mm, xshift = 5mm] {};
\node (alfassys1) [above of = alfassys1anchor,yshift = -2mm] {$\alpha^s_1$};

\node (alfassysNanchor) [right of = alfasdotellipsisr,yshift = -5mm, xshift = -5mm] {};
\node (alfassysN) [above of = alfassysNanchor,yshift = -2mm] {$\alpha^s_N$};

%% Meas S

\node (alfaSdotellipsis) [above of = sysNdotellipsis, yshift = 20mm] {$...$};
\node (alfaSlabel) [above of = alfaSdotellipsis, yshift = 0mm] {Measurement $S$};

\node (alfaSsys1anchor) [left of = alfaSdotellipsis, yshift = -5mm, xshift = 5mm] {};
\node (alfaSsys1) [above of = alfaSsys1anchor,yshift = -2mm] {$\alpha^S_1$};

\node (alfaSsysNanchor) [right of = alfaSdotellipsis,yshift = -5mm, xshift = -5mm] {};
\node (alfaSsysN) [above of = alfaSsysNanchor,yshift = -2mm] {$\alpha^S_N$};


\begin{pgfonlayer}{background}
\draw[arrow=.5,out=90,in=270] (alfa1sys1anchor) to (alfa1sys1);
\draw[arrow=.5,out=90,in=270] (alfa1sysNanchor) to (alfa1sysN);

\draw[arrow=.5,out=90,in=270] (alfassys1anchor) to (alfassys1);
\draw[arrow=.5,out=90,in=270] (alfassysianchor) to (alfassysi);
\draw[arrow=.5,out=90,in=270] (alfassysNanchor) to (alfassysN);

\draw[arrow=.5,out=90,in=270] (alfaSsys1anchor) to (alfaSsys1);
\draw[arrow=.5,out=90,in=270] (alfaSsysNanchor) to (alfaSsysN);
\end{pgfonlayer}


%% Connecting wire and label

\node (label) [above of = arsysidotc, xshift = -2mm,yshift = -2mm] {Connected iff $i=j$ and $a_r = \alpha^s_j$};

\node (localmaplabel) [below of = alfa1sys1anchor, yshift = 7mm] {\textbf{Local Map}};

\begin{pgfonlayer}{background}
\node (box) [box, draw, above of = label, yshift = -8.8mm, xshift = -3mm, minimum width = 115mm, minimum height = 20.8mm, fill = none] {};
\end{pgfonlayer}


\begin{pgfonlayer}{background}
\draw[arrow=.5,out=90,in=270] (arsysidotc.270) to (label);
\draw[-,out=90,in=270] (label) to (alfassysianchor.90);
\end{pgfonlayer}



\end{pic}


==> tikz/5_MerminLHVCondition.tikz <==
\begin{pic}[node distance = 9.5mm]

\node (equals) {$=$};

%% LHS

\node (LHSanchor) [left of = equals, xshift = -30mm]{$\cdot \cdot \cdot$};

\node (alphajNstar) [whitedot,inner sep = 0.6mm,right of = LHSanchor] {$-\alpha^s_N$};
\node (alphajN) [whitedot,inner sep = 0.6mm,right of = alphajNstar, xshift=3mm] {$+\alpha^s_N$};

\node (alphaj1) [whitedot,inner sep = 1mm,left of = LHSanchor] {$+\alpha^s_1$};
\node (alphaj1star) [whitedot,inner sep = 1mm,left of = alphaj1, xshift=-3mm] {$-\alpha^s_1$};

\node (reddotl) [blackdot, above of = LHSanchor, yshift = 5mm, xshift = -15mm] {};
\node (reddotr) [blackdot, above of = LHSanchor, yshift = 5mm, xshift = +15mm] {};

\node (outl) [above of = reddotl, xshift = +9mm]{$\alpha^s_1$};
\node (outdots) [above of = LHSanchor, yshift = 15mm]{$...$};
\node (outr) [above of = reddotr, xshift = -9mm]{$\alpha^s_N$};

\node (greendotl) [whitedot, below of = LHSanchor, yshift = -5mm, xshift = -7mm] {};
\node (greendotr) [whitedot, below of = LHSanchor, yshift = -5mm, xshift = +7mm] {};

\begin{pgfonlayer}{background}
\draw[arrow=.5,out=90,in=315] (alphaj1) to (reddotl);
\draw[reverse arrow=.5,out=90,in=225] (alphaj1star) to (reddotl);

\draw[arrow=.5,out=90,in=315] (alphajN) to (reddotr);
\draw[reverse arrow=.5,out=90,in=225] (alphajNstar) to (reddotr);


\draw[reverse arrow=.5,out=135,in=270] (greendotl) to (alphaj1star);
\draw[reverse arrow=.5,out=45,in=270] (greendotl) to (alphajNstar);

\draw[arrow=.5,out=135,in=270] (greendotr) to (alphaj1);
\draw[arrow=.5,out=45,in=270] (greendotr) to (alphajN);

\draw[arrow=.5,out=90,in=270] (reddotl) to (outl);
\draw[arrow=.5,out=90,in=270] (reddotr) to (outr);

\end{pgfonlayer}


%% RHS

\node (RHSanchor) [right of = equals, xshift = 15mm, yshift = -4mm] {};

\node (lambda) [state, below of = RHSanchor, minimum width = 30mm, minimum height = 9mm] {$\Lambda'$};

\node (a1sys1) [above of = lambda, xshift = -16mm] {};
\node (ellipsissys1) [above of = lambda, xshift = -11mm] {$\cdot\cdot\cdot$};
\node (aMsys1) [above of = lambda, xshift = -7mm] {};


\node (a1sysN) [above of = lambda, xshift = +16mm] {};
\node (ellipsissysN) [above of = lambda, xshift = +11mm] {$\cdot\cdot\cdot$};
\node (aMsysN) [above of = lambda, xshift = +7mm] {};

\node (localmap) [box, draw, above of = RHSanchor, minimum height = 16mm, minimum width = 36mm] {
\textbf{Local Map}};


\node (RHSanchorhigh) [above of = RHSanchor, yshift = 15mm] {};

\node (RHSanchordots) [above of = RHSanchorhigh, yshift = -6mm] {$...$};


\node (alfa11anchor) [below of = RHSanchorhigh, xshift = -16mm, yshift = +4mm] {};
\node (alfa11) [blackdot, above of = alfa11anchor, yshift = -4mm] {};

\node (meas1ellipsis) [below of = RHSanchorhigh, xshift = -13mm, yshift = +10mm] {$...$};

\node (alfa1nanchor) [below of = RHSanchorhigh, xshift = -10mm, yshift = +4mm] {};
\node (alfa1n) [blackdot, above of = alfa1nanchor, yshift = -4mm] {};


\node (alfaj1anchor) [below of = RHSanchorhigh, xshift = -3mm, yshift = +4mm] {};
\node (alfaj1) [above of = alfaj1anchor, yshift = +0mm,xshift = -3mm] {$\alpha^s_1$};

\node (alfajnanchor) [below of = RHSanchorhigh, xshift = +3mm, yshift = +4mm] {};
\node (alfajn) [above of = alfajnanchor, yshift = +0mm,xshift = +3mm] {$\alpha^s_N$};

\node (alfaS1anchor) [below of = RHSanchorhigh, xshift = +16mm, yshift = +4mm] {};
\node (alfaS1) [blackdot, above of = alfaS1anchor, yshift = -4mm] {};

\node (measSellipsis) [below of = RHSanchorhigh, xshift = +13mm, yshift = +10mm] {$...$};

\node (alfaSnanchor) [below of = RHSanchorhigh, xshift = +10mm, yshift = +4mm] {};
\node (alfaSn) [blackdot, above of = alfaSnanchor, yshift = -4mm] {};


\begin{pgfonlayer}{background}

\draw[arrow=.5,out=90,in=270] (lambda.150) to (a1sys1.90);
\draw[arrow=.5,out=90,in=270] (lambda.135) to (aMsys1.90);

\draw[arrow=.5,out=90,in=270] (lambda.45) to (a1sysN.90);
\draw[arrow=.5,out=90,in=270] (lambda.60) to (aMsysN.90);

\draw[arrow=.5,out=90,in=270] (alfa11anchor.270) to (alfa11);
\draw[arrow=.5,out=90,in=270] (alfa1nanchor.270) to (alfa1n);
\draw[arrow=.5,out=90,in=270] (alfaj1anchor.270) to (alfaj1);
\draw[arrow=.5,out=90,in=270] (alfajnanchor.270) to (alfajn);
\draw[arrow=.5,out=90,in=270] (alfaS1anchor.270) to (alfaS1);
\draw[arrow=.5,out=90,in=270] (alfaSnanchor.270) to (alfaSn);

\end{pgfonlayer}

\end{pic}


==> tikz/5_MerminMeasurement.tikz <==
\begin{pic}[node distance=10mm, yscale=1, xscale=1]

\node [whitedot] (0) at (-0.5, -2) {};
\node [whitedot] (1) at (0.5, -2) {};
\node [whitedot, inner sep=0pt] (2) at (-2, -0.5) {$-\alpha_1$};
\node [whitedot, inner sep=3pt] (3) at (-1, -0.5) {$\alpha_1$};
\node [whitedot, inner sep=0pt] (4) at (1, -0.5) {$-\alpha_N$};
\node [whitedot, inner sep=3pt] (5) at (2, -0.5) {$\alpha_N$};
\node [blackdot] (6) at (1.5, 0.5) {};
\node [blackdot] (7) at (-1.5, 0.5) {};
\node (8) at (1.5, 1.25) {};
\node (9) at (-1.5, 1.25) {};
\node (10) at (0, 0.25) {$\cdot\;\cdot\;\cdot$};

\draw [arrow=.5] (2) to (0);
\draw [arrow=.5] (1) to (3);
\draw [arrow=.5] (4) to (0);
\draw [arrow=.5] (1) to (5);
\draw [arrow=.5, bend right=45, looseness=1.00] (5) to (6);
\draw [arrow=.5, bend right=45, looseness=1.00] (6) to (4);
\draw [arrow=.5, bend right=45, looseness=1.00] (3) to (7);
\draw [arrow=.5, bend right=45, looseness=1.00] (7) to (2);
\draw [arrow=.5] (7) to (9.center);
\draw [arrow=.5] (6) to (8.center);

\end{pic}


==> tikz/5_MerminSimp.tikz <==
\begin{pic}[node distance=8mm, xscale=1, yscale=0.7]

        \node [whitedot, inner sep=1pt] (0) at (-0.75, -1.95) {\small $-\sum\alpha_i$};
        \node [whitedot, inner sep=1pt] (1) at (0.75, -1.95) {\small $+\sum\alpha_i$};
        \node [blackdot] (2) at (0, 0) {};
        \node [whitedot] (3) at (0, 1) {};
        \node (4) at (-1.5,2.5) {};
        \node (5) at (-1, 2.5) {};
        \node (6) at (1.5, 2.5) {};
        \node (7) at (0, 2.5) {$\cdot\cdot\cdot$};


\begin{pgfonlayer}{background}
        \draw [arrow=.5, bend left, looseness=1.00] (3) to (4.center);
        \draw [arrow=.5, bend left=15, looseness=0.75] (3) to (5.center);
        \draw [arrow=.5, bend right=45, looseness=1.00] (3) to (6.center);
        \draw [arrow=.5, bend right=45, looseness=0.75] (1.north) to (2);
        \draw [arrow=.5, bend right=45, looseness=0.75] (2) to (0.north);
        \draw [arrow=.5] (2) to (3);
\end{pgfonlayer}

\end{pic}


==> tikz/5_Merminagain.tikz <==
\begin{pic}[node distance = 13mm]

\node (a) [whitedot, inner sep = 1mm] {$a$};
\node (topdot) [whitedot, below of = a, yshift = 2mm] {};
\node (antipode) [diamond, draw, below left of = topdot,  yshift = 0mm,xshift = -3mm] {};
\node (antipodefiller) [whitedot, below right of = topdot, yshift = 0mm,xshift = +6mm] {};

\node (ldot) [whitedot, below left of = antipode, yshift = 0mm, xshift = -3mm] {};
\node (rdot) [whitedot, below right of = antipodefiller, yshift = 0mm, xshift = + 6mm] {};


\node (lcontroldot) [whitedot, below left of = ldot, yshift = -2mm, xshift = -2mm] {};
\node (l0phasedot) [blackdot, below of = lcontroldot, yshift = 2mm] {};
\node (l0phase) [whitedot, inner sep = 1mm, below of = l0phasedot, yshift = 1mm] {$b_0^1$};

\node (rcontroldot) [whitedot, below right of = ldot, yshift = -2mm,xshift = +2mm] {};
\node (r0phasedot) [blackdot, below of = rcontroldot, yshift = 2mm] {};
\node (r0phase) [whitedot, inner sep = 1mm, below of = r0phasedot, yshift = 1mm] {$b_0^V$};

\node (lvariationdot) [whitedot, below left of = rdot, yshift = 0mm,xshift = -8mm] {};
\node (la1variationdot) [blackdot, below left of = lvariationdot, yshift = -3mm] {};
\node (la1phase) [whitedot, inner sep = 1mm, below of = la1variationdot, yshift = 1mm] {$b_1^1$};
\node (laMvariationdot) [blackdot, below right of = lvariationdot, yshift = -3mm] {};
\node (laMphase) [whitedot, inner sep = 1mm, below of = laMvariationdot, yshift = 1mm] {$b_M^1$};

\node (rvariationdot) [whitedot, below right of = rdot, yshift = 0mm,xshift = +8mm] {};
\node (ra1variationdot) [blackdot, below left of = rvariationdot, yshift = -3mm] {};
\node (ra1phase) [whitedot, inner sep = 1mm, below of = ra1variationdot, yshift = 1mm] {$b_1^V$};
\node (raMvariationdot) [blackdot, below right of = rvariationdot, yshift = -3mm] {};
\node (raMphase) [whitedot, inner sep = 1mm, below of = raMvariationdot, yshift = 1mm] {$b_M^V$};

\node (controlellipsis) [below of = ldot, yshift = -10mm] {...};
\node (variationellipsis) [below of = rdot, yshift = -2.5mm] {...};


\node (lcontrolellipsislabel) [below of = lcontroldot, yshift = +6.5mm] {$n_0$};
\node (lcontrolellipsis) [below of = lcontroldot, yshift = +4.5mm] {$...$};
\node (rcontrolellipsislabel) [below of = rcontroldot, yshift = +6.5mm] {$n_0$};
\node (rcontrolellipsis) [below of = rcontroldot, yshift = +4.5mm] {$...$};

\node (rlcontrolellipsislabelcross) [below of = ldot, yshift = -2.75mm] {$n_0$};
\node (rlcontrolellipsiscross) [below of = ldot, yshift = -4.25mm] {$...$};

\node (la1variationellipsis) [below of = lvariationdot, yshift = +3mm, xshift = -8mm] {$...$};
\node (la1variationellipsislabel) [below of = lvariationdot, yshift = +4.75mm, xshift = -8mm] {$n_1$};
\node (laMvariationellipsis) [below of = lvariationdot, yshift = +3mm, xshift = +8.5mm] {$...$};
\node (laMvariationellipsislabel) [below of = lvariationdot, yshift = +4.75mm, xshift = +8mm] {$n_M$};

\node (ra1variationellipsis) [below of = rvariationdot, yshift = +3mm, xshift = -8mm] {$...$};
\node (ra1variationellipsislabel) [below of = rvariationdot, yshift = +4.75mm, xshift = -8mm] {$n_1$};
\node (raMvariationellipsis) [below of = rvariationdot, yshift = +3mm, xshift = +8mm] {$...$};
\node (raMvariationellipsislabel) [below of = rvariationdot, yshift = +4.75mm, xshift = +8mm] {$n_M$};


\node (rvariationellipsis) [below of = rvariationdot, yshift = +6mm] {$...$};


\begin{pgfonlayer}{background}
\draw[arrow=.5,out=90,in=270] (topdot) to (a);
\draw[arrow=.5,out=45,in=225] (antipode) to (topdot);
\draw[arrow=.5,out=45,in=225] (ldot) to (antipode);
\draw[arrow=.5,out=135,in=315] (rdot) to (antipodefiller);
\draw[arrow=.5,out=135,in=315] (antipodefiller) to (topdot);

\draw[arrow=.5,out=45,in=225] (lcontroldot) to (ldot);
\draw[arrow=.5,out=45,in=225] (rcontroldot) to (antipodefiller);
\draw[arrow=.5,out=45,in=225] (lvariationdot) to (rdot);
\draw[arrow=.5,out=135,in=315] (rvariationdot) to (rdot);


\draw[arrow=.5,out=135,in=225] (l0phasedot) to (lcontroldot);
\draw[arrow=.5,out=45,in=315] (l0phasedot) to (lcontroldot);
\draw[arrow=.5,out=135,in=225] (r0phasedot) to (rcontroldot);
\draw[arrow=.5,out=45,in=315] (r0phasedot) to (rcontroldot);

\draw[arrow=.5,out=45,in=180] (l0phasedot) to (rcontroldot);
\draw[arrow=.5,out=0,in=225] (l0phasedot) to (rcontroldot);
\draw[arrow=.5,out=135,in=0] (r0phasedot) to (lcontroldot);
\draw[arrow=.5,out=180,in=315] (r0phasedot) to (lcontroldot);


\draw[arrow=.5,out=90,in=270] (l0phase) to (l0phasedot);
\draw[arrow=.5,out=90,in=270] (r0phase) to (r0phasedot);
\draw[arrow=.5,out=90,in=270] (la1phase) to (la1variationdot);
\draw[arrow=.5,out=90,in=270] (laMphase) to (laMvariationdot);
\draw[arrow=.5,out=90,in=270] (ra1phase) to (ra1variationdot);
\draw[arrow=.5,out=90,in=270] (raMphase) to (raMvariationdot);


\draw[arrow=.5,out=135,in=180] (la1variationdot) to (lvariationdot);
\draw[arrow=.5,out=45,in=225] (la1variationdot) to (lvariationdot);
\draw[arrow=.5,out=135,in=315] (laMvariationdot) to (lvariationdot);
\draw[arrow=.5,out=45,in=0] (laMvariationdot) to (lvariationdot);


\draw[arrow=.5,out=135,in=180] (ra1variationdot) to (rvariationdot);
\draw[arrow=.5,out=45,in=225] (ra1variationdot) to (rvariationdot);
\draw[arrow=.5,out=135,in=315] (raMvariationdot) to (rvariationdot);
\draw[arrow=.5,out=45,in=0] (raMvariationdot) to (rvariationdot);

\end{pgfonlayer}


%% Labels

\node (lb0) [left of = ldot, xshift = +3.5mm, yshift = -2mm] {$b_0$};
\node (rb0) [right of = ldot, xshift = +12mm, yshift = +2mm] {$b_0$};

\node (la) [left of = rdot, xshift = +2mm, yshift = -1mm] {$b^1$};
\node (ra) [right of = rdot, xshift = -2mm, yshift = -1mm] {$b^V$};
\node (ra) [right of = antipodefiller, xshift = -2mm, yshift = -1mm] {$b$};

\node (n00) [left of = antipode, xshift = +10mm, yshift = 5mm] {$-b_0$};
\node (vaa) [right of = topdot, xshift = 0mm, yshift = -1mm] {$b_0+b$};

\node (topa) [left of = topdot, xshift = +7mm, yshift = 3.5mm] {$b$};

\end{pic}


==> tikz/5_Merminsetupproof.tikz <==
\begin{pic}[node distance = 11mm]

\node (a) [whitedot, inner sep = 1mm] {$a$};
\node (topdot) [whitedot, below of = a, yshift = 2mm] {};
\node (antipode) [diamond,draw, below left of = topdot,  yshift = 2mm,xshift = -3mm] {};
\node (antipoderfiller) [below right of = topdot, yshift = 2mm,xshift = +6mm] {};

\node (ldot) [whitedot, below left of = antipode, yshift = 2mm, xshift = -3mm] {};
\node (rdot) [whitedot, below right of = antipoderfiller, yshift = 2mm, xshift = + 6mm] {};


\node (lcontroldot) [whitedot, below left of = ldot, yshift = 2mm, xshift = -2mm] {};
\node (lcontrol) [box, below of = lcontroldot, yshift = 2mm] {$0 ... 0$};

\node (rcontroldot) [whitedot, below right of = ldot, yshift = 2mm,xshift = +2mm] {};
\node (rcontrol) [box, below of = rcontroldot, yshift = 2mm] {$0 ... 0$};

\node (lvariationdot) [whitedot, below left of = rdot, yshift = 2mm,xshift = -8mm] {};
\node (lvariation) [box, below of = lvariationdot, yshift = 2mm] {$a_1...a_m0...0$};

\node (rvariationdot) [whitedot, below right of = rdot, yshift = 2mm,xshift = +8mm] {};
\node (rvariation) [box, below of = rvariationdot, yshift = 2mm] {$0a_1...a_m0...0$};

\node (controlellipsis) [below of = ldot, yshift = -2.5mm] {...};
\node (variationellipsis) [below of = rdot, yshift = -2.5mm] {...};
\node (controllabel) [below of = controlellipsis, yshift = 3mm] {$n_0$ controls};
\node (variationlabel) [below of = variationellipsis, yshift = 3mm] {$V$ variations};



\node (lcontrolellipsis) [below of = lcontroldot, yshift = +7mm] {...};
\node (rcontrolellipsis) [below of = rcontroldot, yshift = +7mm] {...};
\node (lvariationellipsis) [below of = lvariationdot, yshift = +7mm] {...};
\node (rvariationellipsis) [below of = rvariationdot, yshift = +7mm] {...};


\begin{pgfonlayer}{background}
\draw[arrow=.5,out=90,in=270] (topdot) to (a);
\draw[arrow=.5,out=45,in=225] (antipode) to (topdot);
\draw[arrow=.5,out=45,in=225] (ldot) to (antipode);
\draw[arrow=.5,out=135,in=315] (rdot) to (topdot);

\draw[arrow=.5,out=45,in=225] (lcontroldot) to (ldot);
\draw[arrow=.5,out=135,in=315] (rcontroldot) to (ldot);
\draw[arrow=.5,out=45,in=225] (lvariationdot) to (rdot);
\draw[arrow=.5,out=135,in=315] (rvariationdot) to (rdot);


\draw[arrow=.5,out=90,in=225] (lcontrol.135) to (lcontroldot);
\draw[arrow=.5,out=90,in=315] (lcontrol.45) to (lcontroldot);
\draw[arrow=.5,out=90,in=225] (rcontrol.135) to (rcontroldot);
\draw[arrow=.5,out=90,in=315] (rcontrol.45) to (rcontroldot);

\draw[arrow=.5,out=90,in=225] (lvariation.155) to (lvariationdot);
\draw[arrow=.5,out=90,in=315] (lvariation.25) to (lvariationdot);
\draw[arrow=.5,out=90,in=225] (rvariation.155) to (rvariationdot);
\draw[arrow=.5,out=90,in=315] (rvariation.25) to (rvariationdot);
\end{pgfonlayer}


%% Labels

\node (l0) [left of = ldot, xshift = +3mm, yshift = -1mm] {$0$};
\node (r0) [right of = ldot, xshift = -3mm, yshift = -1mm] {$0$};

\node (la) [left of = rdot, xshift = +2mm, yshift = 0mm] {$a$};
\node (ra) [right of = rdot, xshift = -2mm, yshift = 0mm] {$a$};

\node (n00) [left of = antipode, xshift = +3mm, yshift = 0mm] {$n_0 \cdot 0$};
\node (vaa) [right of = topdot, xshift = 0mm, yshift = -2mm] {$V \cdot a$};

\node (topa) [left of = topdot, xshift = +7mm, yshift = 3.5mm] {$a$};

\end{pic}


==> tikz/5_Variations.tikz <==
\begin{pic}[transform shape, scale=0.7]

    \node [whitedot] (0) at (-7.5, -1.75) {};
    \node [whitedot] (1) at (-6.5, -1.75) {};
    \node [whitedot, inner sep={6 pt}] (2) at (-8.5, 0.25) {$0$};
    \node [whitedot, inner sep={6 pt}] (3) at (-7.5, 0.25) {$0$};
    \node [whitedot, inner sep={6 pt}] (4) at (-6.5, 0.25) {$0$};
    \node [whitedot, inner sep={6 pt}] (5) at (-5.5, 0.25) {$0$};
    \node [blackdot] (6) at (-6, 1) {};
    \node [blackdot] (7) at (-8, 1) {};
    \node (8) at (-6, 1.75) {};
    \node (9) at (-8, 1.75) {};
    \node (10) at (-7, 1) {$\cdot\;\cdot\;\cdot$};
    \node (11) at (-4.5, -0) {$\cdot\;\cdot\;\cdot$};
    \node [blackdot] (12) at (-1, 1) {};
    \node (13) at (-2, 1) {$\cdot\;\cdot\;\cdot$};
    \node [whitedot, inner sep={6 pt}] (14) at (-0.5, 0.25) {$0$};
    \node [whitedot, inner sep={6 pt}] (15) at (-1.5, 0.25) {$0$};
    \node (16) at (-1, 1.75) {};
    \node [blackdot] (17) at (-3, 1) {};
    \node (18) at (-3, 1.75) {};
    \node [whitedot] (19) at (-1.5, -1.75) {};
    \node [whitedot, inner sep={6 pt}] (20) at (-2.5, 0.25) {$0$};
    \node [whitedot] (21) at (-2.5, -1.75) {};
    \node [whitedot, inner sep={6 pt}] (22) at (-3.5, 0.25) {$0$};
    \node [whitedot, inner sep={3 pt}] (23) at (3.5, 0.25) {$\alpha_N^1$};
    \node (24) at (7, 1) {$\cdot\;\cdot\;\cdot$};
    \node [whitedot, inner sep={0 pt}] (25) at (7.5, 0.25) {$-\alpha_N^V$};
    \node [blackdot] (26) at (8, 1) {};
    \node [whitedot] (27) at (6.5, -1.75) {};
    \node (28) at (3, 1.75) {};
    \node (29) at (8, 1.75) {};
    \node [whitedot, inner sep={3 pt}] (30) at (1.5, 0.25) {$\alpha_1^1$};
    \node [whitedot, inner sep={0 pt}] (31) at (5.5, 0.25) {$-\alpha_1^V$};
    \node (32) at (2, 1) {$\cdot\;\cdot\;\cdot$};
    \node [whitedot, inner sep={0 pt}] (33) at (2.5, 0.25) {$-\alpha_N^1$};
    \node [whitedot] (34) at (1.5, -1.75) {};
    \node [blackdot] (35) at (6, 1) {};
    \node [whitedot] (36) at (7.5, -1.75) {};
    \node [blackdot] (37) at (1, 1) {};
    \node [blackdot] (38) at (3, 1) {};
    \node [whitedot, inner sep={0 pt}] (39) at (0.5, 0.25) {$-\alpha_1^1$};
    \node (40) at (4.5, -0) {$\cdot\;\cdot\;\cdot$};
    \node [whitedot] (41) at (2.5, -1.75) {};
    \node [whitedot, inner sep={3 pt}] (42) at (6.5, 0.25) {$\alpha_1^V$};
    \node [whitedot, inner sep={3 pt}] (43) at (8.5, 0.25) {$\alpha_N^V$};
    \node (44) at (1, 1.75) {};
    \node (45) at (6, 1.75) {};

  \begin{pgfonlayer}{background}
    \draw [arrow=.5] (2) to (0);
    \draw [arrow=.5] (1) to (3);
    \draw [arrow=.5] (4) to (0);
    \draw [arrow=.5] (1) to (5);
    \draw [arrow=.5, bend right=45, looseness=1.00] (5) to (6.center);
    \draw [arrow=.5, bend right=45, looseness=1.00] (6.center) to (4);
    \draw [arrow=.5, bend right=45, looseness=1.00] (3) to (7.center);
    \draw [arrow=.5, bend right=45, looseness=1.00] (7.center) to (2);
    \draw [arrow=.5] (7.center) to (9.center);
    \draw [arrow=.5] (6.center) to (8.center);
    \draw [arrow=.5] (22) to (21);
    \draw [arrow=.5] (19) to (20);
    \draw [arrow=.5] (15) to (21);
    \draw [arrow=.5] (19) to (14);
    \draw [arrow=.5, bend right=45, looseness=1.00] (14) to (12.center);
    \draw [arrow=.5, bend right=45, looseness=1.00] (12.center) to (15);
    \draw [arrow=.5, bend right=45, looseness=1.00] (20) to (17.center);
    \draw [arrow=.5, bend right=45, looseness=1.00] (17.center) to (22);
    \draw [arrow=.5] (17.center) to (18.center);
    \draw [arrow=.5] (12.center) to (16.center);
    \draw [arrow=.5] (39) to (34);
    \draw [arrow=.5] (41) to (30);
    \draw [arrow=.5] (33) to (34);
    \draw [arrow=.5] (41) to (23);
    \draw [arrow=.5, bend right=45, looseness=1.00] (23) to (38.center);
    \draw [arrow=.5, bend right=45, looseness=1.00] (38.center) to (33);
    \draw [arrow=.5, bend right=45, looseness=1.00] (30) to (37.center);
    \draw [arrow=.5, bend right=45, looseness=1.00] (37.center) to (39);
    \draw [arrow=.5] (37.center) to (44.center);
    \draw [arrow=.5] (38.center) to (28.center);
    \draw [arrow=.5] (31) to (27);
    \draw [arrow=.5] (36) to (42);
    \draw [arrow=.5] (25) to (27);
    \draw [arrow=.5] (36) to (43);
    \draw [arrow=.5, bend right=45, looseness=1.00] (43) to (26.center);
    \draw [arrow=.5, bend right=45, looseness=1.00] (26.center) to (25);
    \draw [arrow=.5, bend right=45, looseness=1.00] (42) to (35.center);
    \draw [arrow=.5, bend right=45, looseness=1.00] (35.center) to (31);
    \draw [arrow=.5] (35.center) to (45.center);
    \draw [arrow=.5] (26.center) to (29.center);
  \end{pgfonlayer}
                  
\draw [thick, decoration={brace, mirror,amplitude=9pt},decorate] (-9,-2.3) to (-0.25,-2.3);
\draw [thick, decoration={brace, mirror,amplitude=9pt},decorate] (0.25,-2.3) to (9,-2.3);
\node at (-4.6, -3.1) {\bf controls};
\node at (4.6, -3.1) {\bf variations};

\end{pic}


==> tikz/6_diagramlang.tikz <==
\overrightarrow{\mbox{Mary}}\in \mathcal{N} :=
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
                \node  (20) at (0, 0) {$\mathcal{N}$};
                \node  (31) at (0, 2.5) {Mary};
                \node (1) [state, hflip] at (0,1) {};
                \draw [style = thick]  (0,0.5) to (1.center);
\end{pic} 
\qquad f:\mathcal{N}\to\mathcal{N} :=
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
                \node  (20) at (0, -1.5) {$\mathcal{M}$};
                \node  (20) at (0, 1.5) {$\mathcal{N}$};                
                \node (1) [morphism] at (0,0) {f};
                \draw [style = thick]  (0,1) to (0,0.5);   
                \draw [style = thick]  (0,-1) to (0,-0.5);
\end{pic} 
\end{equation*}
\begin{equation*}
\overrightarrow{\mbox{likes}}\in \mathcal{N}\otimes\mathcal{S}\otimes \mathcal{N} :=
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
                \node  (3) at (-1, 1) {};
                \node  (4) at (2, 1) {};
                \node  (5) at (0.5, 2.25) {};
                \node  (10) at (-0.25, 1) {};
                \node  (11) at (0.5, 1) {};
                \node  (12) at (1.25, 1) {};
                \node  (15) at (-0.25, 0.5) {};
                \node  (16) at (0.5, 0.5) {};
                \node  (17) at (1.25, 0.5) {};
                \node  (20) at (-0.25, 0) {$\mathcal{N}$};
                \node  (21) at (0.5, 0) {$\mathcal{S}$};
                \node  (22) at (1.25, 0) {$\mathcal{N}$};
                \node  (31) at (0.5, 2.75) {likes};
                \draw [style = thick]  (3.center) to (4.center);
                \draw [style = thick] (4.center) to (5.center);
                \draw [style = thick] (3.center) to (5.center);
                \draw [style = thick] (10.center) to (15.center);
                \draw [style = thick] (11.center) to (16.center);
                \draw [style = thick] (12.center) to (17.center);
\end{pic} \qquad
\begin{pic}[xscale=\tikzxscale, yscale=2.5*\tikzyscale]
                \node (0) at (0, 1) {};
                \node (2) at (-2.25, 0) {$g\circ f := $};
                \node (1) at (0.75, 1) {$\mathcal{N}$};
                \node (3) at (0, -1) {};
                \node [style=morphism] (4) at (0, -0.5) {$g$};
                \node (5) at (0.75, -1) {$\mathcal{N}$};
                \node (6) at (0.75, 0) {$\mathcal{M}$};
                \node [style=morphism] (7) at (0, 0.5) {$f$};
                \draw (3.center) to (0, -0.75);
                \draw (0, -0.25) to (0, 0.25);
                \draw (0, 0.75) to (0.center);
\end{pic}
\end{equation*}
\begin{equation*}
\overrightarrow{\mbox{Mary}}\otimes \overrightarrow{\mbox{likes}} :=
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
                \node  (20) at (0, 0) {$\mathcal{N}$};
                \node  (31) at (0, 2.5) {Mary};
                \node (1) [state, hflip] at (0,1) {};
                \draw [style = thick]  (0,0.5) to (1.center);
                \node (2) [state, hflip, xscale=1.5, yscale=1] at (3,1) {};
                \node  (32) at (3, 2.5) {likes};
                \node  (20) at (2.25, 0) {$\mathcal{N}$};                               
                \node  (20) at (3, 0) {$\mathcal{S}$};
                \node  (20) at (3.75, 0) {$\mathcal{N}$};
                \draw [style = thick]  (3,0.5) to (2.center);
                \draw [style = thick]  (3.75,0.5) to (3.75,1);                            
                \draw [style = thick]  (2.25,0.5) to (2.25,1);    
\end{pic} \qquad\qquad
\sum\limits_i \langle ii| :=
\begin{pic}[xscale=\tikzxscale, yscale=\tikzyscale]
                \node  (0) at (-1, 1.5) {$\mathcal{N}$};
                \node  (1) at (1, 1.5) {$\mathcal{N}$};
                \node  (0) at (-1, 1) {};
                \node  (1) at (1, 1) {};
                \node  (2) at (0, 0) {};
                \draw [bend right=45, looseness=1.00] (0.center) to (2.center);
                \draw [bend right=45, looseness=1.00] (2.center) to (1.center);               
\end{pic}

==> tikz/7_labeledbb1.tikz <==
\begin{pic}[scale=0.8]
                \node (0) at (0, 1.25) {};
                \node [style=whitedot] (1) at (0, 0) {};
                \node (2) at (0, -1.25) {};
                \node (3) at (-1.5, -1.5) {};
                \node (4) at (-0.5, 0.75) {};
                \node [fill=blue, label={$\mathcal{O}(n)$}] (5) at (-1.5, 3) {};
                \node (6) at (1.5, 3) {};
                \node [fill=blue, label={$\mathcal{O}(n)$}] (7) at (-0.5, 1.75) {};
                \node (8) at (1.5, -1.5) {};
                \node (9) at (0.5, 0.75) {};
                \node (10) at (0.5, 1.75) {};
                \draw [blue] (7) to (4.center);
                \draw [blue] (4.center) to (9.center);
                \draw [blue] (9.center) to (10.center);
                \draw [blue] (10.center) to (7);
                \draw [blue] (5) to (3.center);
                \draw [blue] (3.center) to (8.center);
                \draw [blue] (8.center) to (6.center);
                \draw [blue] (6.center) to (5);
                \draw [arrow=1] (2) to (1);
                \draw [arrow=1] (1) to (0);
\end{pic}


==> tikz/7_labeledbb2.tikz <==
\begin{pic}[scale=0.8]
                \node (0) at (0, 1.25) {};
                \node [style=whitedot] (1) at (0, 0) {};
                \node (2) at (0, -1.25) {};
                \node (3) at (-1.5, -1.5) {};
                \node (4) at (-0.5, 0.75) {};
                \node [fill=blue, label={$\mathcal{O}(n^2)$}] (5) at (-1.5, 2.75) {};
                \node (6) at (1.5, 2.75) {};
                \node (8) at (1.5, -1.5) {};
                \node (9) at (0.5, 0.75) {};
                \node (10) at (0.5, 1.75) {};
                \draw [blue] (5) to (3.center);
                \draw [blue] (3.center) to (8.center);
                \draw [blue] (8.center) to (6.center);
                \draw [blue] (6.center) to (5);
                \draw [arrow=1] (2) to (1);
                \draw [arrow=1] (1) to (0);
\end{pic}


==> tikz/7_proofgid.tikz <==
\begin{aligned}
\begin{tikzpicture}[xscale=2*\tikzxscale, yscale=2*\tikzyscale]
\node (r) [morphism] at (0,1.5) {$\sigma$};
\node (s) [morphism] at (0,4) {$\rho$};
\node (f) [morphism] at (0,2.75) {$f^{-1}$};
\node (r2) at (1.5,3.5) [morphism] {$\sigma$};
\draw (s.south) to (f.north);
\draw (f.south) to (r.north);
\draw (r2.north) to +(0,0.5);
\end{tikzpicture}
\end{aligned}

==> tikz/7_reldj.tikz <==
\begin{pic}[xscale=2*\tikzxscale, yscale=2*\tikzyscale]
    \node (dot) [blackdot] at (0,1) {};
    \node (f) [morphism] at (0.7,2) {$f$};
    \node (m) [whitedot] at (1.4,3) {};
\draw (0,0.25)
        node [blackdot] {}
    to (0,1)
    to [out=left, in=south] (-0.7,2)
    to (-0.7,3.75)
        node [blackdot] {};
\draw (0,1)
    to [out=right, in=south] (f.south);
\draw  (f.north)
    to [out=up, in=left] (1.4,3)
    to [out=right, in=up] +(0.7,-1)
    to (2.1,0.25)
        node [graydot] {};
\node at (2.15,0.25) [anchor=west] {$|H^B_1\rangle$};
\node at (0.05,0.25) [anchor=west] {$|H^A_0\rangle$};
\node at (-0.65,3.75) [anchor=west] {$\langle H^A_0|$};
\draw (m.center) to +(0,0.75)
        node [above] {};
\draw [thin, dashed] (-1.25,0.7) to (7.5,0.7);
\draw [thin, dashed] (-1.25,3.3) to (7.5,3.3);
\node at (4,0) [anchor=west] {Prepare initial states};
\node at (4,2) [anchor=west] {Apply a unitary map};
\node at (4,4) [anchor=west] {Measure the first system};
\end{pic}

==> tikz/7_spider_bb.tikz <==
\begin{pic}[scale=0.8]
                \node (0) at (0, 1.25) {};
                \node [style=whitedot] (1) at (0, 0) {};
                \node (2) at (0, -1.25) {};
                \node (3) at (-0.5, -1.75) {};
                \node (4) at (-0.5, 0.75) {};
                \node [fill=blue, label=B] (5) at (-0.5, -0.75) {};
                \node (6) at (0.5, -0.75) {};
                \node [fill=blue, label=A] (7) at (-0.5, 1.75) {};
                \node (8) at (0.5, -1.75) {};
                \node (9) at (0.5, 0.75) {};
                \node (10) at (0.5, 1.75) {};
                \draw [blue] (7) to (4.center);
                \draw [blue] (4.center) to (9.center);
                \draw [blue] (9.center) to (10.center);
                \draw [blue] (10.center) to (7);
                \draw [blue] (5) to (3.center);
                \draw [blue] (3.center) to (8.center);
                \draw [blue] (8.center) to (6.center);
                \draw [blue] (6.center) to (5);
                \draw [arrow=1] (2) to (1);
                \draw [arrow=1] (1) to (0);
\end{pic}


==> tikz/7_spider_inst.tikz <==
\begin{pic}[xscale=0.7, yscale=0.9]
                \node (0) at (2, 1.25) {};
                \node [style=whitedot] (1) at (2, 0) {};
                \node (2) at (2, -1.25) {};
                \node [style=whitedot] (3) at (-5.75, 0) {};
                \node (4) at (-4, 1.25) {};
                \node [style=whitedot] (5) at (-4, 0) {};
                \node (6) at (-0.75, 1.25) {};
                \node (7) at (0.25, 1.25) {};
                \node [style=whitedot] (8) at (-0.25, 0) {};
                \node (9) at (6.5, 1.25) {};
                \node [style=whitedot] (10) at (6.5, 0) {};
                \node (11) at (7.25, 1.25) {};
                \node (12) at (5.75, 1.25) {};
                \node (13) at (-5, -0.25) {,};
                \node (14) at (-3.25, -0.25) {,};
                \node (15) at (0.75, -0.25) {,};
                \node (16) at (3, -0.25) {,};
                \node (17) at (8.5, 0) {$\cdots$};
                \node (18) at (7.5, -0.25) {,};
                \node (19) at (-1.25, -0.25) {,};
                \node [style=whitedot] (20) at (-2.25, 0) {};
                \node (21) at (-2.25, -1.25) {};
                \node (22) at (4.75, -1.25) {};
                \node (23) at (5.25, -0.25) {,};
                \node [style=whitedot] (24) at (4.25, 0) {};
                \node (25) at (3.75, -1.25) {};
                \draw [arrow=1] (2) to (1);
                \draw [arrow=1] (1) to (0);
                \draw [arrow=1] (5) to (4);
                \draw [arrow=1] (8) to (6);
                \draw [arrow=1] (8) to (7);
                \draw [arrow=1] (10) to (11);
                \draw [arrow=1] (10) to (12);
                \draw [arrow=1] (10) to (9);
                \draw [arrow=1] (21) to (20);
                \draw [arrow=1] (22) to (24);
                \draw [arrow=1] (25) to (24);
\end{pic}


==> tikz/multCharacterEffectSym.tikz <==
\begin{pic} [scale=1.2,transform shape] %% DO NOT CHANGE

\def\deltax{0.1} %% CAN BE CHANGED
\def\deltay{0.5} %% DO NOT CHANGE

\path[use as bounding box] (-0.1,-0.4) rectangle (\deltax,0.2);

\node [copoint, fill=black, scale=0.5] (mult) at (0,0) {\tempSymLabel};
\node (mult_label_out) at (0,-\deltay) {};
\draw[-] (mult.south) to (mult_label_out);

%\draw (current bounding box.south west) rectangle (current bounding box.north east);
\end{pic}

